Three Predictions for Partonic Energy Loss from Light to Heavy Ion Collisions

In July 2025 the Large Hadron Collider (LHC) collided $^{16}$O$^{16}$O and $^{20}$Ne$^{20}$Ne isotopes in a quest to understand the physics of ultrarelativistic light ion collisions. One of the key motivations for this run is to discover partonic energy loss in systems with a small quark-gluon plasma (QGP). In this letter we combine a BDMPS-Z based model, a weighted path based energy loss prescription, and JEWEL together with two realistic geometries of the $^{16}$O and $^{20}$Ne isotopes. The different sizes of the ions affect the energy loss in characteristically different ways depending on the model.

==> finalplot.dat <==
{16, 0.8102863348070802}	{20, 0.7749836381231158}	{129, 0.31863423671812285}	{208, 0.231853383363057}
{16, 0.9531759200228352}	{20, 0.9367294307687287}	{129, 0.6055143716000945}	{208, 0.5064863312196068}
{16, 0.9986473459956894}	{20, 0.9930405987684147}	{129, 0.8336813650376513}	{208, 0.7693339517114162}
{16, 0.7141971931750688}	{20, 0.6794394635649781}	{129, 0.3042744782490649}	{208, 0.23551660856317166}
{16, 0.8381765811441895}	{20, 0.8162232253768492}	{129, 0.5247857961479231}	{208, 0.45325474637254437}
{16, 0.9484979329550937}	{20, 0.940904150324192}	{129, 0.8200839833743332}	{208, 0.7823067256445295}
{16, 0.7779946161511162}	{20, 0.7405186055423115}	{129, 0.5231580935003604}	{208, 0.4736760771214568}
{16, 0.947957766868913}	{20, 0.911872566210086}	{129, 0.7118731152947502}	{208, 0.6641439673010696}
{16, 1.1400817059403892}	{20, 1.116795780841769}	{129, 1.0290830914455473}	{208, 0.9588126400065049}

==> simplemodelMBRAA.dat <==
pT	OO_PGCM	OO_PGCM_unc	NeNe_PGCM	NeNe_PGCM_unc	OO_NLEFT	OO_NLEFT_unc	NeNe_NLEFT	NeNe_NLEFT_unc	XeXe	XeXe_unc	PbPb	PbPb_unc
10.000000000000002	0.8102863348070802	0.04029203441740953	0.7749836381231158	0.0452807388666559	0.807672421383398	0.040744647844085435	0.7883472462816099	0.043571774780176264	0.3186342367181229	0.059948482737711084	0.23185338336305703	0.05209408011756181
11.000000000000002	0.8245826289336174	0.03879421106204678	0.7908328351214945	0.043798228166307185	0.8220953458944449	0.039236236417214576	0.8037096195895421	0.042069353792895114	0.33868603352244797	0.06178214047683178	0.24923628525830768	0.054510972593462284
12.000000000000002	0.8378558466154337	0.03735894922579014	0.8055893659878195	0.04236142135814536	0.8354876449013803	0.03779029649335036	0.8179967476379131	0.04062008002647133	0.3582672853950241	0.06339718924949783	0.26645739730154216	0.056734474666747
13.000000000000002	0.8501059878525289	0.03598624890863955	0.8192532307220908	0.04097031844217042	0.8478493184042042	0.03640682807249279	0.8312086304267229	0.03922395348090485	0.37737799233585145	0.06479362905570915	0.2835167194927605	0.05876458633741602
14.000000000000002	0.8613330526449031	0.034676110110595015	0.8318244293243082	0.039624919418382365	0.8591803664029165	0.03508583115464181	0.8433452679559714	0.03788097415619568	0.39601815434493	0.0659714598954658	0.3004142518319627	0.06060130760546925
15.000000000000002	0.8715370409925564	0.03342853283165659	0.843302961794472	0.038325224286781256	0.8694807888975172	0.033827305739797475	0.8544066602256588	0.03659114205234387	0.41418777142225965	0.06693068176876776	0.3171499943191487	0.06224463847090678
16.	0.8807179528954886	0.03224351707182421	0.853688828132582	0.037071233047367036	0.8787505858880066	0.03263125182795984	0.8643928072357849	0.03535445716934932	0.4318868435678404	0.067671294675615	0.3337239469543185	0.06369457893372857
17.	0.8892560211643397	0.031135174932247878	0.8633528765617086	0.03589570328745301	0.8873715432138307	0.031512515885029124	0.8736826840796503	0.03419625622129824	0.4486410918543106	0.06829711974289787	0.34952847290159855	0.06499045280009291
18.	0.8971116762144525	0.030102037812729188	0.8722565141205213	0.03479522603209517	0.8953039296717058	0.0304695528878699	0.8822368520591268	0.033113902499245784	0.4644998729380187	0.06879735264559561	0.3646268069385907	0.06612816777014233
19.	0.9041847976977431	0.029140389809643175	0.8803020915474592	0.033761175773571905	0.9024472159804403	0.029498453564867133	0.8899555219998068	0.03210072450993118	0.4795880707584033	0.06914465590237609	0.37917894791288015	0.06709736936354152
20.	0.9104753856142113	0.02825023092299006	0.887489608842522	0.032793552511883095	0.9088014021400344	0.028599217916020714	0.8968386939016901	0.03115672225335475	0.4939056853154645	0.06933902951323936	0.3931848958244671	0.0678980575802906
21.	0.9161802108562759	0.02741814082844063	0.8940299291542116	0.03188224591898292	0.9145647981478411	0.027758432616429685	0.9030935129717538	0.030270304004609005	0.5075303437117041	0.06942588425531923	0.40665704944719183	0.06856924090268013
22.	0.9218183274586871	0.026608718591410174	0.900479279913651	0.031000586366551675	0.9202605179817068	0.026940715195019393	0.9092663992324864	0.029410892418087475	0.5206668153632907	0.06952500739391065	0.4196281150086305	0.0692138182395555
23.	0.9269772313167921	0.025850098143719025	0.9063956144684734	0.030169768817762455	0.9254728310074082	0.026174184910236653	0.9149231002033161	0.028602788009204128	0.5331523653350889	0.06954120125148652	0.43207210012221137	0.06975001347625182
24.	0.9316569224305908	0.02514227948536718	0.9117789328186787	0.029389793272615372	0.9302017372249451	0.02545884176208152	0.9200636158842431	0.02784599077795885	0.5449869936270985	0.06947446582804678	0.44398900478793435	0.07017782661276908
25.	0.9358574008000833	0.024485262616354697	0.9166292349642671	0.028660659731110316	0.9344472366343178	0.024794685750554046	0.9246879462752672	0.027140500724351757	0.5561707002393195	0.06932480112359149	0.45537882900579957	0.07049725764910728
26.	0.9395786664252694	0.023879047536681464	0.9209465209052385	0.027982368193247398	0.9382093292355261	0.024181716875654125	0.9287960913763885	0.02648631784838279	0.566703485171752	0.06909220713812067	0.4662415727758069	0.07070830658526636
27.	0.9432013492252045	0.023288677407003355	0.9251483080682559	0.027322547565286903	0.9418718441691792	0.023584794771248918	0.9327945405743417	0.025849676293083435	0.5769317253030178	0.06885906055105301	0.4768014862322897	0.07089937150887132
28.	0.9467939438517824	0.022707861716715794	0.9293097290410832	0.026675372643570228	0.9455038517895942	0.022997595900944745	0.9367564419524731	0.025224499866060013	0.5869177514235715	0.06864018511033504	0.48709892336246585	0.071086359724989
29.	0.950118800784326	0.022158426065170433	0.9331701032745742	0.026061054595233224	0.948865705114962	0.02244206045060143	0.9404280004119693	0.024631870566709124	0.5964453001892637	0.06838414823697392	0.4969938716915716	0.07121407913730432
30.	0.9531759200228352	0.021640370452367275	0.9367294307687287	0.02547959342027606	0.951957404145283	0.021918188420218976	0.9438092159528301	0.024071788395030658	0.6055143716000945	0.0680909499309697	0.5064863312196068	0.07128252974581747
31.	0.9559653015673103	0.021153694878306373	0.9399877115235469	0.024930989118698732	0.9547789488805569	0.02142597980979727	0.9469000885750557	0.023544253351024724	0.6141249656560638	0.06776059019232228	0.5155763019465717	0.07129171155052832
32.	0.9584869454177511	0.020698399342987728	0.9429449455390286	0.024415241690501077	0.9573303393207839	0.02096543461933653	0.949700618278646	0.02304926543469127	0.6222770823571717	0.06739306902103182	0.5242637838724661	0.07124162455143693
33.	0.9607408515741577	0.020274483846411284	0.9456011328151739	0.02393235113568326	0.9596115754659641	0.020536552848836542	0.9522108050636011	0.022586824646030346	0.6299707217034182	0.06698838641709809	0.5325487769972901	0.07113226874854323
34.	0.9628699736301416	0.019866999822652442	0.9481151628877562	0.023467435538350956	0.9617668500162856	0.020124273987501662	0.954584581972351	0.02214187789607247	0.6373861143562571	0.06657550845311161	0.5405676706987083	0.07100019037823413
35.	0.9651348903620813	0.019448698715597124	0.9507766628991587	0.02299336783344802	0.9640590004173039	0.01970114542378376	0.9571025413483772	0.02168698610192904	0.6448517885047396	0.06620723508716647	0.5485690783640793	0.07091200667844211
36.	0.9672551445705355	0.01904890775535517	0.9532739113102603	0.022539344492001234	0.9662051384963394	0.019296714009729377	0.959462685677027	0.021251681554944446	0.6520141539711872	0.06582673848169462	0.5562854209705399	0.07079601847149536
37.	0.969230736255504	0.018667626941926474	0.9556069081210609	0.02210536551401049	0.968205264253392	0.018910979745338508	0.9616650149583003	0.020835964255118855	0.6588732107556002	0.06543401863669618	0.5637166985180901	0.07065222575739383
38.	0.971061665416987	0.018304856275311088	0.9577756533315602	0.021691430899475783	0.970059377688462	0.0185439426306111	0.963709529192197	0.020439834202452267	0.6654289588579787	0.06502907555217102	0.5708629110067299	0.07048062853613751
39.	0.9727479320549844	0.017960595755509123	0.9597801469417586	0.02129754064839723	0.9717674788015492	0.018195602665547206	0.9655962283787173	0.020063291396944516	0.6716813982783225	0.06461190922811927	0.5777240584364594	0.07028122680772647
40.	0.9742895361694962	0.01763484538252047	0.961620388951656	0.020923694760774658	0.9733295675926537	0.017865959850146884	0.9673251125178611	0.019706335838595712	0.6776305290166317	0.06418251966454092	0.5843001408072784	0.0700540205721607
41.	0.9756864777605224	0.01732760515634507	0.9632963793612522	0.02056989323660824	0.9747456440617753	0.017555014184409967	0.9688961816096285	0.01936896752740591	0.6832763510729063	0.06374090686143585	0.590591158119187	0.06979900982944015
42.	0.9769387568280631	0.01703887507698315	0.9648081181705475	0.020236136075897748	0.9760157082089143	0.017262765668336566	0.9703094356540195	0.019051186463375003	0.6886188644471462	0.06328707081880419	0.5965971103721852	0.06951619457956487
43.	0.9780598787960372	0.01676713554042447	0.9661707606154872	0.019920836220624072	0.9771533834413795	0.016987681031043256	0.9715795073010872	0.018751418824200172	0.693680048494865	0.06282326892152679	0.6023365547165604	0.06920900999480534
44.	0.9793871550138789	0.016474432930233207	0.9677628237362182	0.01958435532360553	0.9784989278607195	0.01669146531238358	0.9730718614903155	0.01843035683783778	0.6990088594067296	0.06240588159460536	0.6082729743752441	0.06896325290768202
45.	0.9806401831734135	0.016192317568300585	0.9692696514978381	0.01925964420034415	0.9797694895640577	0.016405952588603556	0.9744826922194455	0.018120676517202117	0.7041489574147246	0.06198804056238638	0.614021082088474	0.06870760158557859
46.	0.9818189632746412	0.01592078945462655	0.9706912439003464	0.01894670285083988	0.9809650685513942	0.016131142859703074	0.9758119994884772	0.017822377862293126	0.7091003425188499	0.06156974582486985	0.6195808778562499	0.06844205602849501
47.	0.9829234953175618	0.015659848589211156	0.9720276009437436	0.018645531275092775	0.9820856648227289	0.015867036125682188	0.9770597832974106	0.01753546087311081	0.7138630147191056	0.06115099738205576	0.6249523616785719	0.06816661623643122
48.	0.9839537793021755	0.015409494972054294	0.9732787226280294	0.018356129473102833	0.9831312783780618	0.015613632386540954	0.9782260436462457	0.01725992554965511	0.7184369740154916	0.060731795233944175	0.6301355335554402	0.06788128220938727
49.	0.9849098152284822	0.01516972860315613	0.9744446089532038	0.018078497444870112	0.9841019092173929	0.015370931642279262	0.9793107805349823	0.016995771891926137	0.7228222204080079	0.060312139380535035	0.6351303934868545	0.06758605394736328
50.	0.9857916030964818	0.014940549482516496	0.9755252599192671	0.017812635190394444	0.9849975573407223	0.015138933892897222	0.9803139939636207	0.01674299989992384	0.7270187538966546	0.05989202982182834	0.639936941472815	0.06728093145035907
51.	0.9865991429061743	0.014721957610135561	0.9765206755262189	0.017558542709675995	0.9858182227480498	0.014917639138394778	0.9812356839321609	0.016501609573648213	0.7310265744814317	0.05947146655782415	0.6445551775133216	0.06696591471837465
52.	0.9873324346575599	0.014513952986013157	0.9774308557740594	0.017316220002714655	0.9865639054393756	0.014707047378771876	0.9820758504406026	0.01627160091309926	0.7348456821623391	0.05905044958852246	0.6489851016083743	0.06664100375141013
53.	0.9879914783506386	0.01431653561014945	0.9782558006627887	0.017085667069510535	0.9872346054146995	0.014507158614028515	0.9828344934889461	0.01605297391827698	0.7384760769393768	0.0586289789139231	0.6532267137579731	0.06630619854946551
54.	0.9885762739854101	0.014129705482544275	0.9789955101924066	0.016866883910063524	0.9878303226740217	0.014317972844164861	0.9835116130771913	0.01584572858918143	0.741917758812545	0.058207054534026303	0.6572800139621181	0.06596149911254062
55.	0.989137905663131	0.013946990362761036	0.979707975629362	0.016652857400725196	0.9884026132139944	0.0141329522397316	0.9841629406486863	0.015643012719734117	0.7452756105822326	0.057790248505496467	0.6612413321146319	0.06561852963940212
56.	0.9898213803725104	0.013750018192314528	0.9805578105953564	0.016423680135537466	0.9890978235424467	0.0139335385617112	0.9849466751063695	0.015425375683516873	0.748847351865264	0.0573943776311735	0.6653841096088714	0.06531028650304715
57.	0.9904678631705623	0.013558913000315365	0.9813647038140131	0.016201157902748953	0.9897556514599178	0.013740059774034918	0.9856895316040942	0.015214122930464813	0.7523068723218201	0.05700211680831824	0.6694088295145806	0.06500062677636292
58.	0.9910773540572868	0.01337367478676349	0.9821286552853322	0.015985290702359545	0.9903760969664082	0.01355251587670303	0.9863915101418606	0.015009254460577826	0.755654171951901	0.05661346603693046	0.6733154918317594	0.06468955045934938
59.	0.9916498530326837	0.013194303551658904	0.9828496650093137	0.015776078534369242	0.9909591600619175	0.01337090686971526	0.9870526107196684	0.014810770273855967	0.7588892507555067	0.05622842531701022	0.6771040965604078	0.06437705755200668
60.	0.9921853600967532	0.013020799295001495	0.9835277329859576	0.015573521398778045	0.9915048407464458	0.013195232753071773	0.987672833337518	0.014618670370299292	0.7620121087326371	0.05584699464855758	0.680774643700526	0.06406314805433466
61.	0.9926838752494951	0.012853162016791542	0.9841628592152638	0.015377619295586065	0.9920131390199932	0.013025493526772625	0.988252177995409	0.014432954749907745	0.7650227458832923	0.05546917403157248	0.6843271332521137	0.06374782196633344
62.	0.9931453984909094	0.012691391717028766	0.9847550436972324	0.01518837222479319	0.9924840548825595	0.012861689190817649	0.9887906446933415	0.014253623412681271	0.7679211622074723	0.05509496346605497	0.6877615652151711	0.06343107928800296
63.	0.9935699298209963	0.01253548839571339	0.9853042864318635	0.01500578018639942	0.992917588334145	0.012703819745206846	0.9892882334313158	0.014080676358619926	0.7707073577051771	0.05472436295200506	0.6910779395896981	0.06311292001934327
64.	0.9939574692397557	0.012385452052845192	0.9858105874191568	0.014829843180404811	0.9933137393747494	0.012551885189940326	0.9897449442093315	0.013914113587723653	0.7733813323764066	0.05435737248942263	0.6942762563756948	0.06279334416035426
65.	0.9943080167471876	0.012241282688424449	0.9862739466591126	0.014660561206809308	0.9936725080043729	0.012405885525018145	0.9901607770273888	0.013753935099992565	0.7759430862211609	0.05399399207830785	0.697356515573161	0.06247235171103599
66.	0.994621572343292	0.012102980302450883	0.9866943641517307	0.014497934265612966	0.9939938942230153	0.012265820750440193	0.9905357318854876	0.013600140895426605	0.7783926192394399	0.05363422171866056	0.700318717182097	0.062149942671388514
67.	0.9948981360280688	0.011970544894924606	0.9870718398970112	0.01434196235681573	0.9942778980306769	0.012131690866206357	0.9908698087836281	0.013452730974025773	0.7807299314312438	0.053278061410480915	0.7031628612025026	0.06182611704141183
68.	0.9951377078015181	0.011843976465845618	0.9874063738949541	0.014192645480417598	0.9945245194273574	0.012003495872316805	0.9911630077218101	0.01331170533579007	0.7829550227965724	0.05292551115376881	0.7058889476343778	0.06150087482110583
69.	0.9953402876636399	0.011723275015213974	0.9876979661455594	0.01404998363641874	0.994733758413057	0.011881235768771647	0.9914153287000337	0.013177063980719439	0.7850678933354258	0.05257657094852425	0.7084969764777227	0.06117421601047063
70.	0.9955314179709247	0.011605048202194879	0.987975809559759	0.013910202109736314	0.9949313954008259	0.011761480981116235	0.9916547580066591	0.013045157950737352	0.7871314032068375	0.05223196113565215	0.7110489591674363	0.06085027743807314
71.	0.9958260428256107	0.011474030028450655	0.9883712762347231	0.01375631416555112	0.995233445780024	0.011628797954625236	0.9920072377720361	0.012899566434772858	0.7894284317351705	0.05189492334787521	0.7138239556530437	0.06054767539900391
72.	0.9961039313825834	0.011346188637156362	0.9887469517406581	0.01360608782713102	0.9955185581455998	0.011499330095455618	0.9923410332792667	0.012757465503229481	0.7916630888349718	0.05156206685670711	0.7165300708923836	0.0602469373596744
73.	0.9963650836418426	0.011221524028312002	0.9891028360775637	0.013459523094475956	0.9957867324975528	0.011373077403607212	0.9926561445283506	0.012618855156107278	0.7938353745062415	0.05123339166214769	0.7191673048854562	0.05994806332008451
74.	0.9966094996033886	0.011100036201917518	0.9894389292454402	0.01331661996758604	0.9960379688358835	0.011250039879080076	0.9929525715192881	0.012483735393406137	0.7959452887489795	0.05090889776419705	0.7217356576322613	0.059651053280234345
75.	0.9968371792672213	0.01098172515797291	0.9897552312442874	0.013177378446461163	0.9962722671605915	0.011130217521874097	0.9932303142520789	0.012352106215126113	0.7979928315631858	0.05058858516285519	0.7242351291327991	0.05935590724012385
76.	0.9970481226333406	0.01086659089647829	0.9900517420741055	0.013041798531101323	0.9964896274716771	0.01101361033198961	0.9934893727267231	0.012223967621267151	0.7999780029488605	0.05027245385812201	0.7266657193870693	0.05906262519975308
77.	0.9972423297017466	0.01075463341743349	0.9903284617348944	0.01290988022150652	0.9966900497691402	0.010900218309426224	0.9937297469432209	0.012099319611829362	0.8019008029060034	0.04996050384999767	0.7290274283950722	0.058771207159121874
78.	0.9974198004724393	0.010645852720838678	0.990585390226654	0.01278162351767681	0.9968735340529807	0.010790041454184163	0.9939514369015721	0.01197816218681258	0.8037612314346146	0.04965273513848206	0.7313202561568075	0.05848165311823045
79.	0.9975805349454187	0.010540248806693686	0.9908225275493845	0.012657028419612193	0.9970400803231988	0.010683079766263315	0.9941544426017768	0.01186049534621697	0.8055592885346943	0.049349147723575126	0.7335442026722755	0.058193963077078636
80.	0.9977245331206847	0.01043782167499857	0.9910398737030858	0.012536094927312669	0.9971896885797943	0.010579333245663791	0.9943387640438348	0.011746319090042479	0.8072949742062422	0.04904974160527703	0.7356992679414761	0.05790813703566655
81.	0.9978517949982374	0.010338571325753554	0.9912374286877578	0.01241882304077807	0.9973223588227673	0.010478801892385481	0.9945044012277463	0.011635633418289049	0.8089682884492584	0.04875451678358761	0.7377854519644091	0.05762417499399408
82.	0.9979623205780768	0.010242497758958191	0.9914151925034006	0.012305212760008621	0.9974380910521179	0.01038148570642855	0.9946513541535112	0.011528438330956625	0.810579231263743	0.04846347325850703	0.7398027547410749	0.05734207695206134
83.	0.9980561098602028	0.010149600974612871	0.9915731651500143	0.01219526408500432	0.9975368852678459	0.010287384687792722	0.9947796228211297	0.011424733828045375	0.8121278026496959	0.04817661103003518	0.7417511762714731	0.057061842909868266
84.	0.9981331628446155	0.010059880972717483	0.9917113466275986	0.012088977015765057	0.9976187414699513	0.010196498836478385	0.9948892072306016	0.011324519909555297	0.8136140026071171	0.047893930098172	0.743630716555604	0.05678347286741492
85.	0.9981934795313149	0.009973337753271916	0.9918297369361538	0.01198635155229083	0.9976836596584343	0.010108828152485205	0.9949801073819269	0.011227796575486282	0.8150378311360066	0.04761543046291766	0.7454413755934673	0.05650696682470119
86.	0.998237059920301	0.009889971316276225	0.9919283360756799	0.011887387694581641	0.9977316398332947	0.010024372635813183	0.9950523232751056	0.011134563825838328	0.8163992882363644	0.047341112124272056	0.7471831533850634	0.05623232478172707
87.	0.9982639040115736	0.009809781661730521	0.9920071440461767	0.011792085442637545	0.9977626819945327	0.009943132286462486	0.9951058549101378	0.011044821660611492	0.8176983739081907	0.04707097508223518	0.7488560499303919	0.055959546738492794
88.	0.9982740118051331	0.009732768789634638	0.9920661608476443	0.011700444796458542	0.9977767861421482	0.009865107104433168	0.9951407022870236	0.010958570079805774	0.8189350881514852	0.04680501933680703	0.7504600652294531	0.055688632694998075
89.	0.9982673833009791	0.009658932699988743	0.9921053864800827	0.011612465756044521	0.9977739522761411	0.009790297089724953	0.9951568654057626	0.010875809083421117	0.820109430966248	0.04654324488798772	0.7519951992822468	0.05541958265124308
90.	0.9983353433898794	0.009573709180431489	0.9922309501505109	0.011511589533448052	0.9978464710067901	0.009703968486566183	0.9952553379946976	0.010780666320063526	0.8215011387603481	0.046277368526326745	0.7537545437326183	0.055157748700841114
91.	0.9983994652321447	0.009489605501855347	0.9923517115549518	0.011412036276067017	0.997915086165965	0.00961877416420448	0.9953493899315611	0.01068677244779137	0.8228699830240027	0.04601450360213005	0.7554864010294082	0.054898534640234975
92.	0.998456271167369	0.00940717627083315	0.9924636292832482	0.011314436544099415	0.9979762833185705	0.00953527518544145	0.9954351753657054	0.010594731887234421	0.824205311368563	0.04575496554079034	0.7571796102153292	0.054641736661197704
93.	0.9985057611955525	0.009326421487364733	0.9925667033354	0.011218790337545415	0.9980300624646063	0.00945347155027726	0.9955126942971304	0.010504544638392677	0.8255071237940291	0.04549875434230771	0.7588341712903812	0.05438735476372947
94.	0.9985479353166948	0.009247341151450206	0.9926609337114073	0.011125097656404903	0.9980764236040726	0.009373363258711853	0.9955819467258362	0.010416210701266193	0.8267754203004009	0.04524587000668212	0.7604500842545644	0.054135388947830154
95.	0.9985827935307964	0.009169935263089457	0.9927463204112699	0.011033358500677826	0.9981153667369693	0.009294950310745176	0.9956429326518229	0.010329730075854915	0.8280102008876783	0.04499631253391356	0.7620273491078786	0.053885839213499764
96.	0.9986103358378569	0.009094203822282598	0.992822863434988	0.01094357287036446	0.9981468918632964	0.009218232706377227	0.9956956520750904	0.010245102762158786	0.8292114655558614	0.044750081924002094	0.763565965850324	0.0536387055607383
97.	0.9986305622378764	0.009020146829029685	0.9928905627825615	0.010855740765464472	0.998170998983054	0.009143210445608174	0.9957401049956386	0.010162328760177919	0.8303792143049503	0.04450717817694755	0.7650659344819004	0.053393987989545866
98.	0.9986434727308551	0.008947764283330495	0.9929494184539905	0.010769862185978085	0.9981876880962419	0.009069883528437794	0.9957762914134676	0.010081408069912257	0.8315134471349449	0.04426760129275009	0.7665272550026079	0.05315168649992236
99.	0.9986490673167927	0.00887705618518525	0.9929994304492749	0.010685937131905077	0.9981969592028603	0.008998251954866199	0.9958042113285774	0.010002340691361855	0.8326141640458452	0.044031351271409724	0.7679499274124465	0.05291180109186777
100.	0.9986473459956894	0.008808022534593785	0.9930405987684147	0.01060396560324578	0.9981988123029092	0.008928315724893388	0.995823864740968	0.009925126624526714	0.8336813650376513	0.04379842811292628	0.7693339517114162	0.05267433176538222
101.	0.9986383087675451	0.008740663331556264	0.99307292341141	0.010523947599999917	0.9981932473963885	0.00886007483851936	0.9958352516506394	0.009849765869406668	0.8347150501103631	0.043568831817299924	0.770679327899517	0.05243927852046554
102.	0.9986219556323599	0.008674978576072467	0.9930964043782605	0.010445883122167543	0.9981802644832981	0.008793529295744063	0.9958383720575915	0.009776258426001994	0.8357152192639805	0.04334256238453066	0.7719860559767487	0.05220664135711789
103.	0.9985982865901337	0.008610968268142616	0.9931110416689667	0.010369772169748659	0.9981598635636383	0.008728679096567493	0.9958332259618246	0.009704604294312413	0.8366818724985037	0.04311961981461837	0.7732541359431118	0.051976420275339164
104.	0.9985673016408665	0.008548632407766599	0.9931168352835282	0.01029561474274343	0.9981320446374088	0.00866552424098982	0.9958198133633382	0.009634803474338094	0.8376150098139327	0.04290000410756317	0.7744835677986057	0.05174861527512936
105.	0.9985290007845584	0.008487970994944416	0.9931137852219452	0.010223410841151637	0.9980968077046097	0.008604064729010763	0.9957981342621328	0.009566855966078924	0.8385146312102673	0.04268371526336495	0.7756743515432308	0.05152322635648854
106.	0.9984833840212094	0.008428984029676068	0.9931018914842176	0.010153160464973388	0.9980541527652411	0.008544300560630602	0.9957681886582082	0.009500761769535071	0.8393807366875076	0.042470753282023765	0.776826487176987	0.05130025351941658
107.	0.9984304513508194	0.008371671511961665	0.9930811540703454	0.010084863614208628	0.9980040798193031	0.00848623173584917	0.9957299765515643	0.009436520884706368	0.8402133262456536	0.04226111816353967	0.7779399746998743	0.05107969676391372
108.	0.9983702027733884	0.00831603344180104	0.9930515729803285	0.010018520288857358	0.9979465888667952	0.008429858254666467	0.9956834979422012	0.009374133311592925	0.8410123998847054	0.042054809907912605	0.7790148141118927	0.05086155608997972
109.	0.9983026382889165	0.008262069819194251	0.9930131482141672	0.009954130488919744	0.9978816799077179	0.008375180117082548	0.995628752830119	0.009313599050194687	0.8417779576046629	0.04185182851514252	0.7800510054130422	0.0506458314976147
110.	0.9982277578974036	0.008209780644141351	0.9929658797718613	0.009891694214395563	0.9978093529420711	0.008322197323097469	0.9955657412153175	0.009254918100511711	0.8425099994055261	0.041652173985229524	0.7810485486033227	0.05043252298681866
111.	0.9981455615988497	0.008159165916642341	0.9929097676534109	0.009831211465284817	0.9977296079698547	0.008270909872711063	0.9954944630977968	0.009198090462543829	0.8432085252872951	0.041455846318173506	0.7820074436827343	0.050221630557591546
112.	0.998056049393255	0.00811022563669711	0.9928448118588158	0.009772682241587727	0.9976424449910686	0.008221317765923497	0.9954149184775568	0.009143116136291374	0.8438735352499697	0.04126284551397458	0.782927690651277	0.05001315420993341
113.	0.9979592212806192	0.008062959804305714	0.9927710123880762	0.00971610654330407	0.9975478640057129	0.008173421002734715	0.9953271073545977	0.009089995121753958	0.84450502929355	0.04107317157263268	0.7838092895089508	0.049807093943844194
114.	0.997884349549014	0.008012584188421601	0.9927225358893413	0.009655962049736844	0.9974754477368444	0.008122377283529714	0.995263491052331	0.009033466142162272	0.8452045707104917	0.04088075831515531	0.7847639896260306	0.04960126600751863
115.	0.9978379846582612	0.007958028188988442	0.9927070280668149	0.009591012993467818	0.9974318161124415	0.008067103013852217	0.995231333662797	0.008972351845680737	0.8459948870123923	0.04068424827123929	0.7858167979223153	0.049395181727900916
116.	0.9977892282596876	0.00790434179863625	0.9926884243325511	0.00952708845727901	0.9973857431043415	0.008012709480579527	0.9951963706527029	0.008912205770307269	0.8467687731179452	0.04049004459301159	0.7868497574072756	0.049191146163090116
117.	0.9977380803532929	0.007851525017364636	0.99266672468655	0.009464188441170529	0.9973372287125443	0.007959196683711756	0.9951586020220489	0.008853027916041922	0.8475262290271501	0.04029814728047215	0.7878628680809115	0.04898915931308617
118.	0.9976845409390772	0.007799577845173933	0.9926419291288114	0.009402312945142488	0.9972862729370497	0.00790656462324868	0.9951180277708347	0.008794818282884753	0.8482672547400072	0.04010855633362115	0.7888561299432232	0.04878922117788914
119.	0.9976286100170404	0.007748500282063975	0.9926140376593356	0.00934146196919472	0.9972328757778581	0.00785481329919041	0.9950746478990604	0.008737576870835762	0.8489918502565165	0.03992127175245841	0.7898295429942105	0.04859133175749902
120.	0.9975702875871827	0.0076982923280348725	0.9925830502781224	0.009281635513327224	0.9971770372349693	0.007803942711537004	0.995028462406726	0.008681303679894836	0.849700015576678	0.03973629353698399	0.7907831072338735	0.04839549105191582
121.	0.9975095736495039	0.0076489539830865705	0.9925489669851718	0.009222833577539946	0.9971187573083833	0.00775395286028846	0.9949794712938317	0.008625998710062033	0.8503917507004916	0.03955362168719789	0.7917168226622121	0.04820169906113947
122.	0.9974464682040041	0.007600485247219013	0.9925117877804839	0.009165056161833107	0.9970580359981002	0.007704843745444612	0.9949276745603771	0.008571661961337462	0.8510670556279573	0.039373256203100115	0.7926306892792264	0.04800995578517009
123.	0.9973809712506833	0.007552886120432256	0.9924715126640585	0.009108303266206541	0.9969948733041197	0.007656615367005626	0.9948730722063626	0.008518293433720958	0.8517259303590752	0.039195197084690714	0.7935247070849164	0.04782026122400762
124.	0.9973130827895414	0.007506156602726355	0.9924281416358958	0.009052574890660359	0.9969292692264421	0.007609267724971336	0.9948156642317879	0.008465893127212576	0.8523683748938453	0.03901944433196963	0.7943988760792821	0.047632615377651955
125.	0.9972428028205786	0.007460296694101143	0.9923816746959957	0.008997871035194449	0.9968612237650673	0.007562800819342019	0.9947554506366533	0.008414461041812371	0.8529943892322676	0.038845997944936816	0.7952531962623234	0.047447018246103256
126.	0.9971701313437947	0.0074153063945568976	0.9923321118443583	0.008944191699808812	0.9967907369199953	0.007517214650117343	0.9946924314209584	0.008363997177520288	0.8536039733743419	0.03867485792359232	0.7960876676340404	0.047263469829361526
127.	0.9970950683591899	0.007371185704093286	0.9922794530809835	0.008891536884503448	0.9967178086912261	0.007472509217297585	0.9946266065847036	0.008314501534336272	0.8541971273200685	0.0385060242679362	0.796902290194433	0.0470819701274266
128.	0.997017613866764	0.007327934622710586	0.9922236984058714	0.008839906589278468	0.9966424390787597	0.007428684520882689	0.9945579761278887	0.008265974112260488	0.8547738510694473	0.0383394969779684	0.7976970639435013	0.04690251914029858
129.	0.9969377678665171	0.007285553150408575	0.9921648478190219	0.008789300814133871	0.9965646280825962	0.007385740560872545	0.9944865400505136	0.008218414911292882	0.8553341446224781	0.03817527605368892	0.7984719888812453	0.04672511686797748
130.	0.9968555303584491	0.007244041287187419	0.992102901320435	0.008739719559069548	0.9964843757027353	0.007343677337267096	0.9944122983525786	0.008171823931433286	0.8558780079791611	0.038013361495097764	0.7992270650076649	0.046549763310463343
131.	0.9967709013425602	0.00720339903304712	0.9920378589101108	0.008691162824085497	0.9964016819391773	0.007302494850066565	0.9943352510340834	0.008126201172681924	0.8564054411394963	0.03785375330219487	0.7999622923227602	0.046376458467756065
132.	0.9966838808188502	0.0071636263879875095	0.9919697205880491	0.008643630609181718	0.9963165467919222	0.007262193099270842	0.9942553980950282	0.008081546635038628	0.8569164441034838	0.03769645147498041	0.8006776708265312	0.046205202339855644
133.	0.9965944687873192	0.0071247233520086994	0.9918984863542502	0.00859712291435838	0.9962289702609698	0.007222772084879925	0.9941727395354129	0.008037860318503509	0.8574110168711233	0.03754145601345421	0.8013732005189778	0.046035994926762136
134.	0.9965026652479672	0.007086689925110745	0.9918241562087138	0.008551639739615258	0.9961389523463202	0.007184231806893704	0.9940872753552376	0.007995142223076457	0.857889159442415	0.037388766917616334	0.8020488814001001	0.045868836228475596
135.	0.9964084702007941	0.007049526107293536	0.9917467301514401	0.008507181084952409	0.9960464930479734	0.007146572265312456	0.993999005554502	0.007953392348757637	0.8583508718173588	0.03723838418746678	0.802704713469898	0.04570372624499591
136.	0.9963118836458	0.007013231898557126	0.991666208182429	0.00846374695037	0.9959515923659295	0.00710979346013596	0.9939079301332066	0.007912610695546884	0.8587961539959549	0.0370903078230056	0.8033406967283716	0.04554066497632314
137.	0.996212905582985	0.006977807298901573	0.9915825903016806	0.008421337335867807	0.9958542503001883	0.00707389539136416	0.993814049091351	0.007872797263444309	0.8592250059782031	0.03694453782423268	0.803956831175521	0.045379652422457284
138.	0.9961115360123489	0.006943252308326708	0.9914958765091948	0.008379952241445998	0.99575446685075	0.007038878058997333	0.9937173624289353	0.00783395205244991	0.8596374277641035	0.03680107419114809	0.8045531168113459	0.04522068858339834
139.	0.9960077749338918	0.006909566926832811	0.9914060668049716	0.008339591667104518	0.9956522420176144	0.007004741463035202	0.9936178701459596	0.007796075062563523	0.860033419353656	0.03665991692375181	0.8051295536358465	0.04506377345914625
140.	0.9959016223476137	0.0068767511544196025	0.9913131611890111	0.008300255612843255	0.9955475758007816	0.006971485603477878	0.9935155722424237	0.007759166293785369	0.8604129807468606	0.03652106602204397	0.8056861416490227	0.044908907049701074
141.	0.9957930782535146	0.006844804991087139	0.9912171596613132	0.008261944078662375	0.9954404682002517	0.006939110480325417	0.9934104687183278	0.007723225746115281	0.8607761119437174	0.036384521486024335	0.8062228808508747	0.04475608935506281
142.	0.9956821426515944	0.006813728436835476	0.9911180622218779	0.008224657064561824	0.9953309192160245	0.0069076160935777065	0.9933025595736719	0.007688253419553481	0.8611228129442264	0.03625028331569308	0.8067397712414024	0.04460532037523146
143.	0.9955688155418532	0.006783521491664668	0.9910158688707053	0.00818839457054149	0.9952189288481001	0.006877002443234859	0.9931918448084558	0.0076542493140996926	0.8614530837483876	0.036118351511050084	0.8072368128206057	0.04445660011020697
144.	0.995453096924291	0.006754184155574661	0.9909105796077953	0.00815315659660154	0.9951044970964786	0.006847269529296762	0.9930783244226797	0.007621213429754026	0.861766924356201	0.03598872607209552	0.8077140055884846	0.04430992855998944
145.	0.9953422774038531	0.006723985439583635	0.9908110528226817	0.008116919124898092	0.9949950193630454	0.006816664660770633	0.9929702607312865	0.007587227046334966	0.8620990693397883	0.035857865664900235	0.8082115672229325	0.0441627399054228
146.	0.9952511897863878	0.006689403629967505	0.9907353109940299	0.008075564271670055	0.9949055416640313	0.006781621970981866	0.9928844634934558	0.007548386509187599	0.8625201865200479	0.035718565411541836	0.808811320976251	0.04400981396276804
147.	0.9951595078123004	0.006655264736592781	0.9906586568674137	0.008034735013381977	0.9948154455652103	0.006747027975162134	0.9927978973150551	0.007510041224128683	0.8629334356573617	0.03558069857676183	0.8094011396700651	0.043858304254487224
148.	0.995067231481591	0.006621568759459795	0.990581090442833	0.007994431350034137	0.9947247310665823	0.006712882673311271	0.992710562196084	0.007472191191157995	0.8633388167517295	0.03544426516056026	0.8099810233043749	0.04370821078058024
149.	0.9949743607942596	0.0065883156985682145	0.9905026117202879	0.007954653281626256	0.9946333981681473	0.006679186065429443	0.9926224581365426	0.0074348364102757025	0.8637363298031514	0.03530926516293714	0.8105509718791803	0.043559533541047246
150.	0.994880895750306	0.006555505553918151	0.9904232206997783	0.007915400808158446	0.9945414468699054	0.006645938151516595	0.9925335851364311	0.007397976881481638	0.8641259748116273	0.03517569858389247	0.8111109853944816	0.04341227253588814
151.	0.9947868363497304	0.00652313832550977	0.9903429173813043	0.007876673929630762	0.9944488771718566	0.006613138931572671	0.9924439431957492	0.007361612604775969	0.8645077517771573	0.03504356542342624	0.8116610638502784	0.04326642776510298
152.	0.9946921825925328	0.006491214013342739	0.9902617017648658	0.007838472646043149	0.9943556890740007	0.006580788405597615	0.9923535323144971	0.007325743580158639	0.8648816606997413	0.03491286568153845	0.8122012072465709	0.0431219992286917
153.	0.994596934478713	0.006459732617417446	0.9901795738504628	0.0078007969573955505	0.994261882576338	0.006548886573591706	0.9922623524926748	0.007290369807629593	0.8652477015793794	0.034783599358229056	0.812731415583359	0.04297898692665436
154.	0.9945010920082712	0.006428694137733504	0.9900965336380955	0.007763646863688023	0.9941674576788683	0.006517433435554609	0.9921704037302822	0.007255491287188942	0.8656058744160715	0.03465576645349816	0.8132516888606429	0.042837390858990965
155.	0.9944046551812074	0.006398098574291189	0.9900125811277637	0.007727022364920566	0.9940724143815916	0.006486428991486548	0.9920776860273193	0.007221108018836575	0.8659561792098177	0.034529366967345654	0.8137620270784224	0.042697211025701454
156.	0.9943076239975214	0.00636794592709039	0.9899277163194674	0.00769092346109318	0.9939767526845078	0.006455873241387411	0.9919841993837862	0.007187220002572492	0.8662986159606179	0.03440440089977165	0.8142624302366976	0.04255844742678583
157.	0.9942099984572134	0.006338236196131164	0.9898419392132066	0.007655350152205864	0.9938804725876172	0.006425766185257253	0.9918899437996829	0.007153827238396804	0.8666331846684722	0.034280868250776086	0.8147528983354685	0.0424211000622442
158.	0.9941117785602833	0.006308969381413454	0.9897552498089816	0.007620302438258619	0.9937835740909197	0.0063961078230960755	0.9917949192750092	0.0071209297263094	0.8669598853333804	0.034158769020358914	0.815233431374735	0.0422851689320764
159.	0.9940129643067311	0.006280145482937205	0.9896676481067919	0.007585780319251445	0.993686057194415	0.006366898154903766	0.9916991258097653	0.007088527466310335	0.8672787179553428	0.03403810320852019	0.8157040293544973	0.04215065403628265
160.	0.993913555696557	0.0062517645007025835	0.9895791341066378	0.007551783795184286	0.9935879218981035	0.006338137180680492	0.9916025634039511	0.007056620458399665	0.8675896825343592	0.033918870815259905	0.8161646922747552	0.042017555374862736
161.	0.9938135527297607	0.0062238264347094785	0.9894897078085193	0.007518312866057197	0.9934891682019851	0.0063098249004261975	0.9915052320575668	0.007025208702577224	0.8678927790704297	0.03380107184057807	0.8166154201355087	0.041885872947816705
162.	0.9937129554063424	0.00619633128495789	0.9893993692124363	0.007485367531870235	0.9933897961060596	0.006281961314140827	0.9914071317706121	0.006994292198843122	0.8681880075635542	0.033684706284474675	0.817056212936758	0.04175560675514467
163.	0.993611763726302	0.0061692790514478735	0.9893081183183889	0.007452947792623343	0.9932898056103272	0.006254546421824436	0.9913082625430872	0.006963870947197359	0.8684753680137327	0.03356977414694973	0.8174870706785029	0.04162675679684652
164.	0.9935099776896396	0.006142669734179318	0.9892159551263771	0.007421053648316467	0.9931891967147879	0.0062275802234769695	0.991208624374992	0.006933944947639992	0.8687548604209654	0.03345627542800317	0.8179079933607435	0.04149932307292231
165.	0.993407597296355	0.006116503333152334	0.9891228796364008	0.007389685098949661	0.9930879694194416	0.006201062719098482	0.9911082172663266	0.006904514200170853	0.869026484785252	0.03334421012763511	0.8183189809834798	0.04137330558337199
166.	0.9933046225464484	0.006090779848366923	0.98902889184846	0.007358842144522981	0.9929861237242883	0.006174993908688975	0.9910070412170909	0.0068755787047901085	0.8692902411065927	0.03323357824584544	0.8187200335467117	0.04124870432819561
167.	0.9932010534399197	0.006065499279823028	0.9889339917625548	0.007328524785036317	0.992883659629328	0.0061493737922483915	0.9909050962272851	0.006847138461497704	0.8695461293849875	0.03312437978263427	0.8191111510504393	0.041125519307393166
168.	0.9930968899767689	0.006040661627520649	0.9888381793786852	0.007298733020489723	0.9927805771345608	0.006124202369776788	0.9908023822969089	0.0068191934702935275	0.8697941496204363	0.03301661473800149	0.8194923334946627	0.041003750520964666
169.	0.9929921321569961	0.006016266891459787	0.988741454696851	0.0072694668508831994	0.9926768762399867	0.006099479641274164	0.9906988994259625	0.006791743731177746	0.8700343018129392	0.032910283111947214	0.8198635808793816	0.040883397968909996
170.	0.9928867799806013	0.005992315071640497	0.9886438177170526	0.007240726276216747	0.9925725569456055	0.006075205606740464	0.9905946476144457	0.006764789244150304	0.8702665859624961	0.03280538490447127	0.8202248932045962	0.04076446165122927
171.	0.9927808334475844	0.005968806168062779	0.9885452684392896	0.007212511296490365	0.9924676192514175	0.006051380266175743	0.9904896268623588	0.006738330009211202	0.870491002069107	0.03270192011557388	0.8205762704703066	0.04064694156792248
172.	0.9926742925579454	0.005945740180726522	0.9884458068635621	0.007184821911703998	0.9923620631574224	0.006028003619580002	0.9903838371697016	0.0067123660263603835	0.870707550132772	0.03259988874525488	0.8209177126765126	0.04053083771898963
173.	0.9925671573116843	0.005923117109631837	0.9883454329898702	0.007157658121857757	0.9922558886636204	0.006005075666953186	0.9902772785364741	0.0066868972955979045	0.8709162301534911	0.032499290793514324	0.8212492198232142	0.04041615010443067
174.	0.9924594277088011	0.005900936954778668	0.9882441468182139	0.007131019926951532	0.9921490957700114	0.005982596408295349	0.9901699509626763	0.006661923816923765	0.8711170421312642	0.03240012626035221	0.8215707919104115	0.04030287872424565
175.	0.9923511037492959	0.005879199716167072	0.9881419483485931	0.007104907326985432	0.9920416844765955	0.005960565843606491	0.9900618544483084	0.006637445590337909	0.8713099860660913	0.03230239514576855	0.8218824289381046	0.04019102357843457
176.	0.9922421854331687	0.005857905393796992	0.9880388375810079	0.007079320321959404	0.9919336547833726	0.005938983972886558	0.9899529889933701	0.006613462615840393	0.8714950619579725	0.03220609744976327	0.8221841309062933	0.040080584666997376
177.	0.9921326727604194	0.005837053987668428	0.9879348145154582	0.00705425891187339	0.9918250066903428	0.005917850796135549	0.9898433545978617	0.006589974893431216	0.8716722698069078	0.03211123317233644	0.8224758978149777	0.03997156198993407
178.	0.992022565731048	0.005816645497781436	0.9878298791519441	0.007029723096727447	0.991715740197506	0.0058971663133535746	0.989732951261783	0.006566982423110379	0.8718416096128971	0.03201780231348811	0.8227577296641576	0.039863955547244756
179.	0.9919118643450545	0.005796679924135961	0.9877240314904655	0.00700571287652163	0.9916058553048621	0.00587693052454058	0.9896217789851339	0.006544485204877881	0.8720030813759405	0.031925804873218167	0.8230296264538334	0.03975776533892933
180.	0.9918005686024389	0.005777157266732003	0.9876172715310224	0.006982228251255773	0.9914953520124115	0.005857143429696454	0.9895098377679147	0.006522483238733667	0.8721566850960378	0.03183524085152667	0.8232915881840047	0.03965299136498779
181.	0.9916886785032013	0.005758077525569616	0.9875095992736149	0.006959269220930098	0.9913842303201538	0.005837805028821308	0.9893971276101252	0.006500976524677848	0.8723024207731893	0.03174611024841362	0.8235436148546718	0.039549633625420244
182.	0.9915761940473417	0.005739440700648746	0.987401014718243	0.006936835785544437	0.991272490228089	0.005818915321915141	0.9892836485117654	0.006479965062710258	0.8724402884073948	0.03165841306387901	0.8237857064658345	0.039447692120226585
183.	0.99146311523486	0.005721246791969392	0.9872915178649067	0.006914927945098848	0.9911601317362174	0.005800474308977954	0.9891694004728354	0.006459448852831062	0.8725702879986543	0.03157214929792285	0.8240178630174929	0.03934716684940687
184.	0.9913494420657561	0.005703495799531666	0.9871811087136059	0.006893545699593329	0.9910471548445389	0.005782481990009747	0.9890543834933352	0.006439427895040151	0.872692419546968	0.031487318950545184	0.824240084509647	0.03924805781296098
185.	0.9912415018779793	0.0056841814387341705	0.9870778008323097	0.006870321875461383	0.990940003194593	0.005762906315980421	0.9889459331296065	0.006417666343433048	0.8728465256383983	0.03139850196014299	0.8245004762413837	0.039145563986904386
186.	0.9911410708226169	0.0056627405241419515	0.9869838437148142	0.006844591981895409	0.9908404855851225	0.00574117686910558	0.9888461085503676	0.0063935365722740944	0.873043790510792	0.03130417685775311	0.8248125418820138	0.03903833767271986
187.	0.9910407373364333	0.005641523128614989	0.9868898506227748	0.006819128821094145	0.9907410542200206	0.005719673901555367	0.9887463172100431	0.00636965755235952	0.8732375443247231	0.03121069246331115	0.8251199330162913	0.038932002577114044
188.	0.9909405014194282	0.0056205292521532835	0.9867958215561913	0.006793932393057589	0.9906417090992871	0.00569839741332967	0.9886465591086331	0.006346029283689492	0.8734277870801916	0.031118048776817286	0.8254226496442164	0.03882655870008689
189.	0.9908403630716018	0.0055997588947569454	0.9867017565150638	0.006769002697785853	0.9905424502229221	0.0056773474044285455	0.9885468342461377	0.006322651766263954	0.8736145187771975	0.031026245798271512	0.8257206917657889	0.038722006041638446
190.	0.9907403222929542	0.005579212056425864	0.9866076554993922	0.006744339735278881	0.9904432775909255	0.0056565238748520486	0.9884471426225566	0.006299525000082851	0.8737977394157407	0.030935283527673718	0.8260140593810088	0.03861834460176872
191.	0.9906403790834851	0.005558888737160039	0.9865135185091768	0.006719943505536563	0.9903441912032975	0.005635926824600124	0.98834748423789	0.006276648985146238	0.8739774489958213	0.030845161965023904	0.8263027524898763	0.0385155743804777
192.	0.9905405334431948	0.005538788936959527	0.9864193455444172	0.0066958140085590645	0.990245191060038	0.005615556253672771	0.988247859092138	0.006254023721454061	0.8741536475174393	0.03075588111032218	0.8265867710923911	0.0384136953777654
193.	0.9904407853720831	0.005518912655824271	0.9863251366051137	0.006671951244346275	0.990146277161147	0.00559541216206999	0.9881482671853004	0.0062316492090064846	0.8743263349805946	0.030667440963568438	0.8268661151885535	0.038312707593631756
194.	0.9903411348701502	0.005499259893754382	0.9862308916912661	0.006648355212898305	0.9900474495066246	0.005575494549791782	0.9880487085173772	0.006209525447803288	0.8744955113852874	0.03057984152476273	0.8271407847783633	0.03821261102807677
195.	0.9902415819373959	0.005479830650749695	0.9861366108028745	0.006625025914215044	0.9899487080964705	0.005555803416838145	0.9879491830883685	0.006187652437844582	0.8746611767315174	0.030493082793905057	0.8274107798618205	0.0381134056811005
196.	0.9901421265738202	0.00546062492681032	0.9860422939399389	0.006601963348296491	0.9898500529306851	0.0055363387632090255	0.9878496908982743	0.006166030179130366	0.8748233310192849	0.03040716477099542	0.8276761004389253	0.03801509155270294
197.	0.9900427687794232	0.005441642721936257	0.9859479411024593	0.006579167515142759	0.989751484009268	0.005517100588904533	0.9877502319470947	0.006144658671660697	0.8749819742485897	0.030322087456033875	0.8279367465096774	0.037917668642884095
198.	0.9899435085542049	0.005422884036127451	0.9858535522904357	0.006556638414753735	0.9896530013322195	0.005498088893924669	0.9876508062348295	0.006123537915435406	0.8751371064194319	0.030237850849020254	0.828192718074077	0.03782113695164391
199.	0.9898443458981652	0.005404348869383957	0.9857591275038681	0.006534376047129475	0.9895546048995395	0.0054793036782693205	0.9875514137614787	0.006102667910454662	0.8752887275318114	0.030154454949954723	0.8284440151321241	0.037725496478982434
200.	0.9897452808113042	0.005386037221705775	0.9856646667427563	0.006512380412269925	0.989456294711228	0.0054607449419386	0.9874520545270424	0.006082048656718353	0.8754368375857283	0.030071899758837173	0.8286906376838187	0.037630747224899674
201.	0.989646313293622	0.00536794909309285	0.9855701700071007	0.006490651510175194	0.989358070767285	0.005442412684932452	0.9873527285315207	0.006061680154226534	0.8755814365811826	0.029990185275667658	0.8289325857291606	0.03753688918939563
202.	0.9895474433451183	0.005350084483545237	0.985475637296901	0.006469189340845116	0.9892599330677104	0.005424306907250875	0.9872534357749133	0.006041562402979261	0.8757225245181742	0.02990931150044618	0.8291698592681501	0.03744392237247024
203.	0.9894486709657934	0.00533244339306288	0.9853810686121574	0.006447993904279858	0.9891618816125044	0.005406427608893816	0.9871541762572205	0.006021695402976368	0.8758601013967032	0.029829278433172735	0.8294024583007871	0.03735184677412351
204.	0.989349996155647	0.00531502582164578	0.9852864639528697	0.006427065200479365	0.9890639164016668	0.005388774789861384	0.9870549499784421	0.006002079154218021	0.8759941672167696	0.02975008607384738	0.8296303828270715	0.03726066239435555
205.	0.9892514189146795	0.005297831769294048	0.9851918233190379	0.00640640322944358	0.9889660374351978	0.005371348450153524	0.9869557569385783	0.005982713656704108	0.8761247219783733	0.029671734422469953	0.8298536328470033	0.037170369233166245
206.	0.9891529392428905	0.005280861236007572	0.9850971467106622	0.00638600799117256	0.9888682447130973	0.005354148589770236	0.9868565971376289	0.0059635989104346865	0.8762517656815144	0.029594223479040616	0.8300722083605826	0.037080967290555655
207.	0.9890545571402802	0.005264114221786409	0.9850024341277424	0.006365879485666304	0.9887705382353652	0.005337175208711575	0.9867574705755939	0.005944734915409755	0.8763752983261929	0.029517553243559258	0.8302861093678093	0.036992456566523724
208.	0.9889562726068486	0.005247590726630447	0.9849076855702786	0.006346017712924756	0.9886729180020016	0.005320428306977432	0.9866583772524735	0.00592612167162937	0.8764953199124088	0.029441723716025936	0.8304953358686836	0.036904837061070506
209.	0.9888580856425957	0.005231290750539852	0.9848129010382709	0.006326422672947918	0.9885753840130066	0.00530390788456786	0.9865593171682675	0.005907759179093364	0.876611830440162	0.029366734896440705	0.8306998878632053	0.036818108774196
210.	0.9887599962475214	0.005215214293514514	0.984718080531719	0.006307094365735955	0.9884779362683801	0.0052876139414828605	0.986460290322976	0.005889647437801848	0.8767248299094526	0.029292586784803454	0.8308997653513744	0.036732271705900155
211.	0.9886620044216259	0.005199361355554488	0.9846232240506233	0.006288032791288645	0.988380574768122	0.0052715464777224885	0.986361296716599	0.005871786447754823	0.8768343183202806	0.029219279381114183	0.831094968333191	0.03664732585618302
212.	0.988564110164909	0.005183731936659719	0.9845283315949834	0.006269237949606099	0.9882832995122325	0.005255705493286633	0.9862623363491364	0.005854176208952289	0.8769402956726459	0.029146812685373003	0.831285496808655	0.0365632712250446
213.	0.9884663134773707	0.005168326036830262	0.9844334031647995	0.006250709840688318	0.9881861105007114	0.005240090988175461	0.9861634092205884	0.005836816721394245	0.8770427619665485	0.029075186697579802	0.8314713507777666	0.0364801078124849
214.	0.9883686143590111	0.005153143656066117	0.9843384387600718	0.006232448464535301	0.9880890077335588	0.00522470296238875	0.9860645153309548	0.005819707985080691	0.8771417172019886	0.029004401417734693	0.8316525302405255	0.03639783561850379
215.	0.9882710128098302	0.005138184794367229	0.9842434383807999	0.006214453821147048	0.9879919912107747	0.005209541415926666	0.9859656546802357	0.005802850000011572	0.877237161378966	0.028934456845837564	0.831829035196932	0.03631645464310146
216.	0.988173508829828	0.005123449451733597	0.984148402026984	0.006196725910523504	0.9878950609323592	0.005194606348789155	0.985866827268431	0.005786242766186944	0.8773290944974808	0.02886535298188847	0.8320008656469859	0.03623596488627778
217.	0.9880761024190045	0.005108937628165278	0.9840533296986241	0.006179264732664669	0.9877982168983122	0.005179897760976215	0.985768033095541	0.0057698862836068066	0.877417516557533	0.028797089825887412	0.8321680215906873	0.036156366348032876
218.	0.9879787935773595	0.00509464932366227	0.9839582213957202	0.0061620702875706534	0.9877014591086335	0.005165415652487904	0.9856692721615652	0.005753780552271159	0.8775024275591224	0.028729667377834445	0.8323305030280361	0.03607765902836657
219.	0.9878815823048933	0.005080584538224575	0.9838630771182723	0.006145142575241347	0.9876047875633235	0.005151160023324053	0.985570544466504	0.005737925572180003	0.8775838275022494	0.028663085637729402	0.8324883099590323	0.035999842927279035
220.	0.9877844686016058	0.005066743271852137	0.9837678968662803	0.006128481595676805	0.9875082022623819	0.005137130873484885	0.9854718500103573	0.005722321343333281	0.8776617163869136	0.02859734460557245	0.8326414423836761	0.03592291804477016
221.	0.9876874524674969	0.005053125524544955	0.9836726806397443	0.006112087348876971	0.9874117032058088	0.00512332820297029	0.9853731887931251	0.005706967865731105	0.8777360942131153	0.028532444281363423	0.8327899003019673	0.035846884380839994
222.	0.9875905339025667	0.005039731296303085	0.9835774284386644	0.0060959598348419575	0.9873152903936042	0.005109752011780211	0.9852745608148072	0.005691865139373364	0.8778069609808542	0.028468384665102542	0.832933683713906	0.035771741935488544
223.	0.9874937129068152	0.005026560587126472	0.9834821402630404	0.006080099053571653	0.9872189638257681	0.00509640229991476	0.985175966075404	0.005677013164260114	0.8778743166901306	0.028405165756789696	0.8330727926194921	0.03569749070871575
224.	0.9873969894802423	0.005013613397015171	0.9833868161128724	0.006064505005066112	0.9871227235023006	0.00508327906737388	0.9850774045749151	0.005662411940391299	0.8779381613409443	0.028342787556424776	0.8332072270187256	0.03562413070052162
225.	0.9873003636228481	0.005000889725969182	0.9832914559881604	0.006049177689325336	0.9870265694232014	0.005070382314157518	0.9849788763133408	0.005648061467767029	0.8779984949332954	0.028281250064007946	0.8333369869116066	0.03555166191090625
226.	0.9872038353346326	0.00498838957398845	0.9831960598889044	0.006034117106349268	0.9869305015884708	0.005057712040265838	0.984880381290681	0.005633961746387195	0.8780553174671839	0.02822055327953915	0.8334620722981352	0.035480084339869544
227.	0.9871074046155958	0.00497611294107303	0.9831006278151043	0.006019323256137965	0.9868345199981087	0.005045268245698675	0.9847819195069356	0.005620112776251851	0.8781086289426097	0.028160697203018337	0.8335824831783111	0.03540939798741155
228.	0.9870110714657376	0.004964059827222866	0.9830051597667603	0.006004796138691426	0.9867386246521151	0.005033050930456084	0.9846834909621046	0.005606514557360942	0.8781584293595729	0.028101681834445558	0.8336982195521345	0.035339602853532215
229.	0.9869148358850581	0.004952230232438015	0.9829096557438722	0.0059905357540096515	0.98664281555049	0.005021060094538066	0.9845850956561882	0.005593167089714579	0.8782047187180735	0.02804350717382087	0.8338092814196054	0.03527069893823165
230.	0.9868186978735574	0.004940624156718476	0.9828141157464402	0.00597654210209253	0.9865470926932334	0.005009295737944619	0.9844867335891863	0.005580070373312707	0.8782474970181114	0.02798617322114416	0.8339156687807237	0.03520268624150974
231.	0.9867226574312352	0.004929241600064194	0.982718539774464	0.005962815182940284	0.9864514560803452	0.0049977578606758	0.9843884047610988	0.005567224408155269	0.8782867642596867	0.02792967997641549	0.8340173816354894	0.03513556476336649
232.	0.9866267145580917	0.004918082562475223	0.9826229278279439	0.005949354996552747	0.9863559057118256	0.004986446462731553	0.9842901091719258	0.005554629194242322	0.8783225204427993	0.027874027439634852	0.8341144199839028	0.03506933450380201
233.	0.9865308692541269	0.00490714704395151	0.9825272799068798	0.005936161542929863	0.9862604415876746	0.004975361544111823	0.9841918468216673	0.0055422847315738655	0.8783547655674494	0.02781921561080225	0.8342067838259635	0.03500399546281613
234.	0.9864351215193408	0.004896435044493108	0.9824315960112717	0.005923234822071799	0.9861650637078919	0.00496450310481672	0.9840936177103232	0.005530191020149899	0.8783834996336368	0.02776524448991763	0.8342944731616716	0.03493954764040902
235.	0.9863394713537332	0.004885946564100019	0.9823358761411195	0.005910574833978499	0.9860697720724778	0.004953871144846189	0.9839954218378937	0.005518348059970368	0.8784087226413616	0.027712114076981043	0.8343774879910272	0.03487599103658057
236.	0.9862477101683494	0.004873664438337255	0.9822454392060509	0.005895785016052035	0.9859784693630302	0.004941422110866844	0.9839019147650979	0.005504498665516444	0.8784686867299548	0.027653178616177165	0.8345039708741793	0.03480675004587647
237.	0.9861578107900304	0.004860667194843016	0.9821574413174176	0.005880146750689208	0.985889068912794	0.004928248640004407	0.9838106072794456	0.005489849697728255	0.8785429394321947	0.02759199142780011	0.8346481811819593	0.03473534048093796
238.	0.9860682179995601	0.00484778226510757	0.9820697006831735	0.005864643096746169	0.9857999698598884	0.004915188988352692	0.9837195896915342	0.005475327043630962	0.8786157898980417	0.027531278570044726	0.8347903710596059	0.034664459624607624
239.	0.9859789317969384	0.004835009649130917	0.9819822173033186	0.005849274054222808	0.9857111722043135	0.004902243155911756	0.9836288620013637	0.005460930703224676	0.8786872381274956	0.02747104004291112	0.8349305405071191	0.034594107476885294
240.	0.9858899521821652	0.004822349346913002	0.9818949911778528	0.0058340396231192915	0.9856226759460691	0.004889411142681599	0.9835384242089342	0.005446660676509174	0.8787572841205565	0.02741127584639924	0.835068689524499	0.03452428403777119
241.	0.9858012791552409	0.004809801358453936	0.9818080223067763	0.005818939803435452	0.9855344810851554	0.004876692948662331	0.9834482763142458	0.005432516963484624	0.8788259278772245	0.02735198598050914	0.8352048181117455	0.03445498930726515
242.	0.9857129127161651	0.004797365683753607	0.9817213106900889	0.005803974595171291	0.9854465876215722	0.0048640885738537865	0.9833584183172982	0.005418499564150969	0.8788931693974994	0.02729317044524071	0.8353389262688586	0.03438622328536728
243.	0.985624852864938	0.0047850423228121275	0.9816348563277908	0.005789143998326973	0.9853589955553198	0.00485159801825602	0.9832688502180916	0.005404608478508155	0.8789590086813814	0.02723482924059406	0.8354710139958383	0.03431798597207747
244.	0.9855370996015594	0.004772831275629441	0.9815486592198819	0.0057744480129023334	0.9852717048863979	0.004839221281868977	0.9831795720166261	0.0053908437065563475	0.8790234457288704	0.02717696236656919	0.8356010812926847	0.03425027736739583
245.	0.9854496529260296	0.004760732542205548	0.9814627193663621	0.005759886638897482	0.9851847156148067	0.004826958364692768	0.9830905837129015	0.005377205248295325	0.8790864805399663	0.027119569823166045	0.8357291281593977	0.03418309747132231
246.	0.9853625128383484	0.004748746122540393	0.9813770367672315	0.005745459876312364	0.9850980277405461	0.004814809266727393	0.9830018853069178	0.005363693103725253	0.8791481131146693	0.027062651610384625	0.8358551545959774	0.03411644628385685
247.	0.9852756793385159	0.004736872016634142	0.9812916114224901	0.005731167725147035	0.9850116412636162	0.004802773987972742	0.9829134767986751	0.005350307272846078	0.8792083434529793	0.02700620772822493	0.8359791606024236	0.034050323804999505
248.	0.985189152426532	0.004725110224486517	0.9812064433321379	0.005717010185401383	0.9849255561840168	0.004790852528428924	0.9828253581881734	0.005337047755657798	0.8792671715548963	0.02695023817668707	0.8361011461787364	0.03398473003475033
249.	0.9851029321023967	0.004713460746097853	0.981121532496175	0.005702987257075465	0.9848397725017481	0.004779044888095829	0.9827375294754127	0.005323914552160469	0.8793245974204202	0.026894742955770823	0.8362211113249159	0.033919664973109276
250.	0.9850170183661102	0.004701923581467871	0.9810368789146011	0.005689098940169335	0.98475429021681	0.004767351066973513	0.9826499906603929	0.005310907662353981	0.8793806210495513	0.026839722065476412	0.8363390560409621	0.03385512862007628
251.	0.9849314112176722	0.004690498730596737	0.9809524825874165	0.005675345234682938	0.9846691093292026	0.004755771065062031	0.9825627417431142	0.005298027086238388	0.8794352424422893	0.02678517550580367	0.8364549803268749	0.033791120975651456
252.	0.9848461106570829	0.0046791861934843415	0.9808683435146212	0.0056617261406162744	0.9845842298389257	0.004744304882361328	0.9824757827235764	0.005285272823813747	0.8794884615986344	0.02673110327675271	0.8365688841826543	0.03372764203983469
253.	0.9847611166843423	0.004667985970130739	0.9807844616962149	0.0056482416579693995	0.9844996517459795	0.004732952518871458	0.9823891136017795	0.005272644875079946	0.8795402785185864	0.02667750537832353	0.8366807676083003	0.0336646918126261
254.	0.9846764292994503	0.0046568980605359855	0.9807008371321979	0.005634891786742202	0.9844153750503639	0.0047217139745922565	0.9823027343777236	0.005260143240037096	0.8795906932021454	0.026624381810516018	0.836790630603813	0.03360227029402563
255.	0.984592048502407	0.004645922464700025	0.98061746982257	0.0056216765269347935	0.984331399752079	0.004710589249523944	0.9822166450514087	0.005247767918685031	0.8796397056493115	0.026571732573330342	0.8368984731691922	0.03354037748403327
256.	0.9845079742932122	0.004635059182622803	0.9805343597673314	0.005608595878547118	0.9842477258511246	0.004699578343666355	0.9821308456228347	0.005235518911023973	0.8796873158600845	0.026519557666766336	0.8370042953044381	0.03347901338264897
257.	0.9844242066718663	0.004624308214304429	0.980451506966482	0.005595649841579231	0.984164353347501	0.0046886812570196	0.9820453360920017	0.005223396217053755	0.8797335238344646	0.02646785709082411	0.8371080970095507	0.03341817798987279
258.	0.9843407456383688	0.004613669559744793	0.9803689114200217	0.005582838416031022	0.9840812822412078	0.004677897989583568	0.9819601164589098	0.005211399836774544	0.8797783295724516	0.026416630845503553	0.8372098782845298	0.03335787130570478
259.	0.98425759119272	0.004603143218944006	0.9802865731279506	0.005570161601902546	0.9839985125322455	0.00466722854135837	0.9818751867235588	0.005199529770186118	0.8798217330740457	0.02636587893080483	0.8373096391293756	0.033298093330144884
260.	0.9841747433349199	0.004592729191901956	0.9802044920902688	0.005557619399193858	0.9839160442206136	0.004656672912343951	0.9817905468859487	0.0051877860172886425	0.8798637343392468	0.02631560134672778	0.837407379544088	0.03323884406319311
261.	0.9840922020649685	0.0045824274786187	0.9801226683069761	0.005545211807904904	0.9838338773063124	0.00464623110254031	0.9817061969460796	0.005176168578082008	0.8799043333680548	0.026265798093272508	0.8375030995286671	0.03318012350484939
262.	0.9840099673828657	0.004572238079094293	0.9800411017780727	0.005532938828035683	0.9837520117893418	0.004635903111947448	0.9816221369039515	0.00516467745256638	0.87994353016047	0.02621646917043896	0.8375967990831127	0.03312193165511379
263.	0.9839280392886116	0.004562160993328679	0.9799597925035584	0.005520800459586195	0.9836704476697019	0.0046256889405653645	0.9815383667595643	0.005153312640741592	0.879981324716492	0.026167614578227194	0.837688478207425	0.03306426851398636
264.	0.983846417782206	0.004552196221321747	0.9798787404834333	0.0055087967025564955	0.9835891849473926	0.0046155885883940595	0.9814548865129181	0.0051420741426077	0.8800177170361212	0.026119234316637097	0.837778136901604	0.03300713408146705
265.	0.9837651028636492	0.0045423437630737196	0.9797979457176974	0.005496927556946529	0.9835082236224139	0.004605602055433589	0.9813716961640129	0.005130961958164704	0.8800527071193573	0.02607132838566878	0.8378657751656495	0.03295052835755585
266.	0.983684094532941	0.00453260361858443	0.9797174082063507	0.005485193022756296	0.9834275636947658	0.004595729341683896	0.9812887957128487	0.005119976087412603	0.8800862949662004	0.026023896785322242	0.8379513929995617	0.03289445134225272
267.	0.9836033927900815	0.004522975787853933	0.9796371279493932	0.005473593099985796	0.9833472051644484	0.004585970447144927	0.9812061851594254	0.0051091165303513986	0.8801184805766505	0.025976939515597375	0.8380349904033405	0.032838903035557754
268.	0.9835229976350706	0.004513460270882286	0.9795571049468249	0.005462127788635085	0.9832671480314616	0.004576325371816792	0.9811238645037431	0.00509838328698109	0.8801492639507077	0.025930456576494343	0.8381165673769859	0.032783883437470906
269.	0.9834429090679082	0.004504057067669376	0.9794773391986458	0.005450797088704107	0.9831873922958054	0.004566794115699435	0.9810418337458018	0.0050877763573016765	0.8801786450883718	0.025884447968013036	0.8381961239204979	0.032729392547992175
270.	0.9833631270885946	0.004494766178215259	0.9793978307048558	0.005439601000192806	0.9831079379574799	0.004557376678792857	0.9809600928856015	0.005077295741313215	0.880206623989643	0.025838913690153398	0.8382736600338766	0.032675430367121505
271.	0.9832836516971297	0.0044855876025199914	0.9793185794654551	0.0054285395231012945	0.9830287850164849	0.004548073061097113	0.980878641923142	0.005066941439015593	0.8802332006545212	0.02579385374291554	0.838349175717122	0.03262199689485901
272.	0.9832044828935134	0.004476521340583461	0.9792395854804435	0.005417612657429516	0.9829499334728207	0.004538883262612037	0.9807974808584237	0.005056713450408923	0.8802583750830063	0.025749268126299463	0.8384226709702339	0.032569092131204624
273.	0.9831256206777457	0.004467567392405725	0.9791608487498211	0.005406820403177526	0.9828713833264869	0.00452980728333785	0.9807166096914461	0.005046611775493093	0.8802821472750985	0.02570515684030511	0.8384941457932125	0.0325167160761583
274.	0.9830470650498266	0.004458725757986781	0.979082369273588	0.005396162760345269	0.982793134577484	0.004520845123274442	0.9806360284222098	0.0050366364142681586	0.8803045172307977	0.025661519884932482	0.8385636001860577	0.03246486872972015
275.	0.9829688160097563	0.004449996437326631	0.979004147051744	0.00538563972893269	0.9827151872258115	0.004511996782421757	0.9805557370507142	0.005026787366734176	0.8803254849501039	0.025618357260181523	0.8386310341487695	0.03241355009189012
276.	0.9828908735575346	0.004441379430425274	0.9789261820842893	0.005375251308939899	0.9826375412714697	0.0045032622607799055	0.9804757355769597	0.005017064632891088	0.8803450504330171	0.0255756689660524	0.8386964476813479	0.0323627601626682
277.	0.9828132376931615	0.004432874737282766	0.9788484743712237	0.0053649975003668415	0.9825601967144585	0.004494641558348833	0.980396024000946	0.005007468212738897	0.8803632136795373	0.025533455002545002	0.838759840783793	0.0323124989420544
278.	0.982735908416637	0.00442448235789894	0.9787710239125473	0.005354878303213573	0.982483153554778	0.004486134675128539	0.9803166023226735	0.004997998106277546	0.8803799746896646	0.025491715369659385	0.8388212134561047	0.03226276643004872
279.	0.9826588857279613	0.0044162022922740185	0.9786938307082601	0.0053448937174799815	0.982406411792428	0.004477741611119024	0.9802374705421418	0.004988654313507146	0.8803953334633987	0.02545045006739549	0.8388805656982831	0.03221356262665109
280.	0.9825821696271342	0.004408034540407779	0.9786168947583621	0.0053350437431662345	0.9823299714274089	0.004469462366320287	0.9801586286593512	0.004979436834427642	0.88040929000074	0.025409659095753268	0.838937897510328	0.03216488753186164
281.	0.9825057601141557	0.004399979102300389	0.9785402160628534	0.005325328380272165	0.9822538324597201	0.004461296940732384	0.9800800766743015	0.004970345669038978	0.8804218443016882	0.025369342454732824	0.8389932088922396	0.032116741145680305
282.	0.9824296571890259	0.004392035977951847	0.9784637946217337	0.005315747628797773	0.9821779948893621	0.004453245334355205	0.9800018145869929	0.004961380817341321	0.8804329963662435	0.025329500144334216	0.8390464998440178	0.032069123468107086
283.	0.9823538608517447	0.004384205167362043	0.9783876304350033	0.005306301488743226	0.9821024587163347	0.004445307547188804	0.9799238423974251	0.004952542279334504	0.8804427461944057	0.025290132164557222	0.8390977703656627	0.03202203449914198
284.	0.9822783711023122	0.004376486670531032	0.978311723502662	0.005296989960108411	0.9820272239406379	0.004437483579233292	0.9798461601055983	0.004943830055018583	0.8804510937861749	0.025251238515402008	0.8391470204571742	0.031975474238784996
285.	0.9822031879407283	0.004368880487458815	0.97823607382471	0.005287813042893275	0.9819522905622717	0.004429773430488504	0.9797687677115126	0.004935244144393558	0.8804580391415512	0.025212819196868574	0.8391942501185522	0.031929442687036125
286.	0.9821283113669931	0.004361386618145391	0.9781606814011472	0.005278770737097982	0.9818776585812362	0.004422177100954494	0.9796916652151677	0.0049267845474594285	0.8804635822605346	0.02517487420895681	0.8392394593497969	0.031883939843895315
287.	0.9820537413811065	0.00435400506259076	0.9780855462319735	0.005269863042722367	0.9818033279975313	0.004414694590631207	0.9796148526165638	0.00491845126421625	0.8804677231431248	0.02513740355166688	0.8392826481509083	0.03183896570936273
288.	0.9819794779830685	0.0043467358207949225	0.9780106683171891	0.005261089959766485	0.9817292988111571	0.004407325899518755	0.9795383299157009	0.0049102442946639124	0.8804704617893221	0.025100407224998622	0.8393238165218863	0.031794520283438155
289.	0.9819055211728792	0.004339578892757823	0.9779360476567938	0.005252451488230447	0.9816555710221134	0.004400071027617136	0.979462097112579	0.00490216363880247	0.8804717981991264	0.025063885228952143	0.8393629644627308	0.03175060356612175
290.	0.9818318709505386	0.004332534278479572	0.9778616842507877	0.005243947628114087	0.9815821446304004	0.004392929974926241	0.9793861542071981	0.004894209296631924	0.8804717323725377	0.02502783756352739	0.8394000919734421	0.031707215557413515
291.	0.9817585273160466	0.0043256019779601695	0.9777875780991708	0.005235578379417405	0.981509019636018	0.004385902741446124	0.9793105011995581	0.004886381268152329	0.880470264309556	0.024992264228724415	0.83943519905402	0.031664356257313286
292.	0.9816854902694032	0.00431878199119945	0.9777137292019432	0.005227343742140567	0.9814361960389663	0.0043789893271768965	0.9792351380896591	0.004878679553363574	0.8804673940101814	0.02495716522454311	0.8394682857044645	0.03162202566582123
293.	0.9816127598106086	0.0043120743181975785	0.9776401375591047	0.005219243716283406	0.981363673839245	0.004372189732118392	0.9791600648775011	0.0048711041522657705	0.8804631214744136	0.024922540550983585	0.8394993519247756	0.03158022378293729
294.	0.9815403359396625	0.004305478958954445	0.9775668031706554	0.0052112783018459785	0.9812914530368546	0.0043655039562706666	0.9790852815630839	0.004863655064858863	0.880457446702253	0.02488839020804584	0.8395283977149534	0.031538950608661465
295.	0.9814682186565651	0.0042989959134701605	0.9774937260365952	0.00520344749882834	0.9812195336317947	0.004358931999633664	0.9790107881464079	0.004856332291142851	0.8804503696936993	0.024854714195729766	0.8395554230749978	0.03149820614299376
296.	0.9813964079613163	0.004292625181744669	0.9774209061569243	0.0051957513072304895	0.9811479156240654	0.0043524738622074954	0.9789365846274727	0.004849135831117679	0.8804418904487527	0.02482151251403547	0.8395804280049087	0.031457990385934165
297.	0.9813249038539162	0.004286366763777971	0.9773483435316427	0.005188189727052317	0.9810765990136668	0.004346129543992161	0.9788626710062786	0.004842065684783514	0.880432008967413	0.024788785162962956	0.8396034125046863	0.03141830333748269
298.	0.9812537063343648	0.0042802206595700665	0.9772760381607501	0.0051807627582938776	0.9810055838005988	0.00433989904498755	0.9787890472828253	0.0048351218521401895	0.8804207252496804	0.024756532142512166	0.8396243765743306	0.03137914499763933
299.	0.981182815402662	0.0042741868691208995	0.9772039900442469	0.005173470400955227	0.9809348699848615	0.004333782365193772	0.9787157134571132	0.004828304333187705	0.8804080392955548	0.0247247534526831	0.8396433202138415	0.03134051536640409
300.	0.9811122310588078	0.004268265392430581	0.9771321991821327	0.005166312655036309	0.9808644575664547	0.004327779504610718	0.9786426695291419	0.004821613127926172	0.8803939511050362	0.02469344909347576	0.839660243423219	0.03130241444377696

==> simplemodelMBRAAratio.dat <==
pT	PGCM	PGCM_unc	NLEFT	NLEFT_unc
10.000000000000002	0.9564318251863774	0.008375007643776522	0.9760730036210875	0.004737774586778931
11.000000000000002	0.9590704525806353	0.008043174900443595	0.9776355304810794	0.004542239066035292
12.000000000000002	0.961489221853668	0.007734033853140254	0.9790650437858578	0.004360875356153038
13.000000000000002	0.9637071640815331	0.007442939059390363	0.9803730596743275	0.004190848691391302
14.000000000000002	0.9657407512344005	0.007165969233966618	0.9815695294420647	0.004029772432195711
15.000000000000002	0.9676042693883328	0.006899782375909991	0.9826630687367204	0.003875618315103968
16.	0.9693101240027588	0.006641501274333661	0.9836611447175165	0.0037266456749185384
17.	0.9708709932953672	0.0064074973089928156	0.9845737005667289	0.0035919010284559127
18.	0.9722942385514223	0.0061934035873563165	0.9854048695872804	0.0034688615514873455
19.	0.9735864767787574	0.0059922244878437	0.9861579782624048	0.003353544244872164
20.	0.9747540931530149	0.005802213144771584	0.9868368290253794	0.0032449117835712804
21.	0.9758232262172938	0.005623307932175914	0.9874571105302559	0.0031428268603327925
22.	0.9768511355118479	0.005458420389087615	0.9880532539053914	0.0030487512547321405
23.	0.9777970632362974	0.005303686100863958	0.9886007125756372	0.002960609803645098
24.	0.9786638309303249	0.0051582593129917975	0.989101158453061	0.002877904390664876
25.	0.9794539576014704	0.0050213841116594216	0.9895560819525759	0.0028001905182652997
26.	0.980169680106809	0.004892385134093347	0.989966804245266	0.002727071737255282
27.	0.9808598225906078	0.004769622759932091	0.990362485458046	0.002657517059860448
28.	0.9815332418165147	0.004652722596884984	0.990748414381851	0.002591295074236055
29.	0.9821614965457366	0.004542052218260817	0.9911075880838476	0.0025286655262621305
30.	0.9827455888166873	0.0044372868098122575	0.991440595811355	0.002469438697551507
31.	0.9832864330770499	0.004338129022130488	0.9917479744240918	0.002413441127763427
32.	0.9837848601350031	0.004244307036824435	0.9920302107550972	0.002360514463648211
33.	0.9842416206886824	0.004155572842118815	0.992287743716754	0.0023105144339805594
34.	0.9846762167826691	0.004070536684649462	0.9925322150125957	0.002262624467867902
35.	0.9851230873463336	0.003987019477193987	0.9927841977867378	0.0022155620443894963
36.	0.985545454745053	0.003907237724969981	0.9930217170757284	0.0021706331517386546
37.	0.9859436689068725	0.0038310683448043448	0.9932449765183469	0.0021277664742337388
38.	0.986318055218747	0.003758396424133892	0.9934541651343076	0.0020868954976771548
39.	0.9866689152596494	0.003689114833305751	0.9936494577587195	0.0020479582803704655
40.	0.9869965274720591	0.0036231238702427726	0.9938310154394638	0.0020108972434576544
41.	0.9873011477747349	0.0035603309353752777	0.9939989857992368	0.0019756589793402113
42.	0.987583010119384	0.0035006502349594903	0.9941535033638277	0.0019421940770331658
43.	0.987844181692449	0.003443834678955704	0.994295802240727	0.001910360167869829
44.	0.9881310151780622	0.0033856755642824865	0.9944536818427906	0.0018777301165228688
45.	0.9884049910755445	0.0033296560329020286	0.9946040396226621	0.0018463129472381934
46.	0.9886662207692742	0.003275732768986961	0.9947469392865064	0.00181608381936893
47.	0.9889148093155531	0.0032238647075513716	0.9948824408039543	0.0017870192034544763
48.	0.9891508555597837	0.003174012965961759	0.9950106004765624	0.0017590968412007912
49.	0.9893744522458124	0.0031261407798438	0.995131471001595	0.0017322957080641577
50.	0.9895856861176673	0.0030802134431986428	0.9952451015312708	0.0017065959783247875
51.	0.9897846380139073	0.0030361982525560216	0.9953515377275998	0.0016819789925502926
52.	0.9899713829547849	0.002994064455004164	0.9954508218129324	0.0016584272273530432
53.	0.9901459902224029	0.002953783199947879	0.9955429926163243	0.0016359242673539276
54.	0.9903085234340301	0.002915327494464881	0.9956280856158173	0.0016144547792747432
55.	0.9904665163676575	0.0028778053782677615	0.9957105813879609	0.0015935092662295314
56.	0.9906411702547103	0.0028387623237506876	0.9958030961778785	0.0015716854437684002
57.	0.9908092329947895	0.0028008952595584558	0.995891794252626	0.0015505242046598977
58.	0.9909707363049712	0.0027641901660476753	0.9959766932615269	0.0015300176135026877
59.	0.9911257103538541	0.0027286336071473682	0.9960578099484898	0.0015101580719333874
60.	0.9912741837775642	0.002694212719716871	0.9961351601611516	0.0014909383124941389
61.	0.9914161836948449	0.002660915203448466	0.9962087588594848	0.0014723513928192045
62.	0.9915517357212488	0.002628729311297928	0.9962786201238718	0.0014543906901328119
63.	0.9916808639824456	0.0025976438404313185	0.9963447571626581	0.0014370498960476485
64.	0.9918035911266605	0.002567648123674826	0.9964071823191891	0.0014203230116597854
65.	0.9919199383362534	0.002538732021455159	0.9964659070783424	0.0014042043429318696
66.	0.9920299253384531	0.0025108859142238815	0.9965209420725558	0.00138868849635837
67.	0.9921335704152562	0.0024841006953472133	0.9965722970873645	0.0013737703749064356
68.	0.9922308904124996	0.002458367764461622	0.9966199810664469	0.0013594451742275915
69.	0.9923219007481157	0.002433679021279389	0.996664002116187	0.0013457083791358904
70.	0.9924104771835677	0.0024095081051470624	0.9967066700183417	0.0013322610374101873
71.	0.9925139871119105	0.002383525198322023	0.9967583404459852	0.0013177795202960474
72.	0.9926142449496069	0.0023581755331608667	0.9968081711382137	0.0013036530683296355
73.	0.9927112584699029	0.0023334549113500636	0.9968561662180914	0.0012898793552640897
74.	0.9928050351107409	0.0023093592751146086	0.9969023296168101	0.0012764561349263293
75.	0.9928955819764469	0.0022858847058188636	0.9969466650746164	0.001263381240430017
76.	0.9929829058393324	0.0022630274226251856	0.996989176141686	0.0012506525834204973
77.	0.993067013141209	0.0022407837812092324	0.9970298661789541	0.0012382681533547601
78.	0.9931479099948206	0.002219150272531223	0.9970687383588885	0.0012262260168101613
79.	0.9932256021851871	0.002198123521663431	0.9971057956662217	0.0012145243168300013
80.	0.9933000951708678	0.002177700286671469	0.997141040898628	0.0012031612722959162
81.	0.9933713940851394	0.002157877457549695	0.9971744766673563	0.0011921351773355182
82.	0.9934395037370914	0.0021386520552125754	0.9972061053978125	0.0011814444007575142
83.	0.9935044286126391	0.002120021230533231	0.9972359293300961	0.0011710873855212967
84.	0.9935661728754556	0.002101982263440938	0.9972639505194861	0.001161062648231903
85.	0.9936247403678202	0.0020845325620653665	0.9972901708368833	0.0011513687786695592
86.	0.993680134611387	0.002067669661934557	0.9973145919692026	0.0011420044393457562
87.	0.9937323588078726	0.0020513912252231314	0.9973372154197191	0.0011329683650904698
88.	0.9937814158396617	0.002035695040050578	0.9973580425083681	0.0011242593626668573
89.	0.9938273082703348	0.0020205790198302154	0.9973770743719974	0.0011158763104178737
90.	0.993885428098097	0.002003614669772391	0.9974032748650419	0.0011064443676155333
91.	0.9939425511653428	0.0019868913039731706	0.9974289433339849	0.0010971463102515955
92.	0.9939980927986817	0.0019705002943655736	0.9974537391365502	0.001088033900614238
93.	0.9940520544888579	0.001954440507071331	0.9974776629861637	0.0010791065311078762
94.	0.9941044376568456	0.0019387108408030485	0.9975007155572029	0.001070363612451497
95.	0.994155243653969	0.0019233102267117719	0.997522897485058	0.0010618045735955595
96.	0.9942044737620175	0.001908237628240106	0.9975442093661883	0.0010534288616418364
97.	0.9942521291933506	0.0018934920409811595	0.9975646517581738	0.0010452359417679191
98.	0.9942982110909975	0.001879072492543099	0.9975842251797622	0.001037225297154054
99.	0.9943427205287463	0.0018649780424189188	0.9976029301109134	0.0010293964289135316
100.	0.9943856585112291	0.0018512077818639838	0.9976207669928377	0.0010217488560257393
101.	0.9944270259739949	0.001837760833774904	0.9976377362280305	0.0010142821152729353
102.	0.9944668237835805	0.0018246363525796228	0.9976538381803022	0.001006995761180851
103.	0.9945050527375686	0.001811833524127504	0.9976690731748048	0.0009998893659603492
104.	0.994541713564642	0.0017993515655894132	0.997683441498053	0.0009929625194547431
105.	0.9945768069246276	0.0017871897253603497	0.9976969433979421	0.0009862148290886719
106.	0.9946103334085353	0.0017753472829690753	0.9977095790837607	0.0009796459198207486
107.	0.9946422935385868	0.0017638235489930154	0.997721348726199	0.0009732554340984856
108.	0.9946726877682396	0.0017526178649776014	0.9977322524573545	0.0009670430318181045
109.	0.9947015164822007	0.001741729603363107	0.9977422903707308	0.0009610083902847344
110.	0.9947287799964354	0.001731158167414093	0.9977514625212339	0.0009551512041787724
111.	0.9947544785581653	0.001720902991157014	0.9977597689251642	0.000949471185523354
112.	0.9947786123458625	0.0017109635393218747	0.9977672095602029	0.0009439680636548209
113.	0.9948011814692335	0.001701339307288663	0.9977737843653962	0.0009386415851970198
114.	0.9948272425937881	0.0016911725838341107	0.9977824449819472	0.0009330075405117322
115.	0.9948579261660363	0.001680273070775229	0.9977938517559818	0.0009269584493918348
116.	0.9948878943742125	0.0016695460325301115	0.9978048889641993	0.0009210053950405306
117.	0.9949171473289391	0.0016589912116288796	0.9978155566364371	0.0009151482509418551
118.	0.9949456851305731	0.001648608357067649	0.9978258547971092	0.000909386894083708
119.	0.9949735078692069	0.0016383972242997036	0.997835783465207	0.0009037212049520238
120.	0.9950006156246666	0.0016283575752261137	0.9978453426542985	0.0008981510675269422
121.	0.9950270084665122	0.0016184891781873545	0.9978545323725265	0.0008926763692785888
122.	0.9950526864540356	0.001608791807955312	0.9978633526226081	0.0008872970011637449
123.	0.9950776496362584	0.0015992652457242906	0.9978718034018316	0.0008820128576203512
124.	0.9951018980519315	0.0015899092791042402	0.9978798847020569	0.0008768238365654546
125.	0.9951254317295308	0.0015807237021140952	0.9978875965097121	0.0008717298393909889
126.	0.9951482506872558	0.00157170831517367	0.9978949388057913	0.0008667307709617211
127.	0.9951703549330246	0.0015628629250992176	0.9979019115658538	0.000861826539610755
128.	0.9951917444644731	0.001554187345095881	0.99790851476002	0.000857017057138143
129.	0.9952124192689485	0.001545681394753251	0.9979147483529686	0.0008523022388080004
130.	0.9952323793235062	0.0015373449000390949	0.9979206123039356	0.0008476820033456733
131.	0.9952516245949049	0.0015291776932958578	0.9979261065667089	0.0008431562729365183
132.	0.9952701550396019	0.001521179613235668	0.9979312310896262	0.0008387249732236257
133.	0.9952879706037471	0.0015133505049365614	0.9979359858155717	0.0008343880333063214
134.	0.995305071223177	0.0015056902198385402	0.9979403706819715	0.0008301453857385566
135.	0.9953214568234103	0.0014981986157410199	0.9979443856207897	0.0008259969665278533
136.	0.995337127319639	0.001490875556799609	0.9979480305585254	0.0008219427151344716
137.	0.9953520826167227	0.0014837209135236118	0.9979513054162068	0.0008179825744705771
138.	0.9953663226091813	0.0014767345627748063	0.9979542101093883	0.0008141164908991305
139.	0.9953798471811873	0.0014699163877647803	0.9979567445481444	0.0008103444142344429
140.	0.9953926562065576	0.001463266278054598	0.997958908637065	0.0008066662977416761
141.	0.9954047495487447	0.0014567841295538564	0.997960702275251	0.0008030820981365094
142.	0.995416127060829	0.0014504698445195197	0.9979621253563085	0.0007995917755864168
143.	0.9954267885855084	0.0014443233315565296	0.9979631777683423	0.0007961952937100003
144.	0.9954367339550895	0.0014383445056186384	0.9979638593939522	0.0007928926195791552
145.	0.9954475714695953	0.0014322087716808207	0.9979650565155038	0.0007895008556320082
146.	0.9954625738319115	0.0014252562571798189	0.9979685728082336	0.0007856481278232796
147.	0.995477256751753	0.0014183919197997552	0.9979719371475894	0.0007818443725899349
148.	0.9954916201671336	0.0014116157159498322	0.9979751494985566	0.0007780895739561977
149.	0.9955056640148978	0.0014049276032412905	0.9979782098255413	0.0007743837165614664
150.	0.995519388230723	0.0013983275404880757	0.9979811180923696	0.0007707267856605915
151.	0.9955327927491154	0.0013918154877065048	0.9979838742622855	0.0007671187671238755
152.	0.9955458775034105	0.0013853914061161543	0.9979864782979537	0.0007635596474374617
153.	0.9955586424257729	0.0013790552581387505	0.9979889301614562	0.000760049413702335
154.	0.9955710874471929	0.0013728070074007226	0.9979912298142924	0.0007565880536368197
155.	0.9955832124974885	0.0013666466187312598	0.9979933772173798	0.0007531755555744146
156.	0.9955950175053019	0.0013605740581635328	0.997995372331053	0.0007498119084654031
157.	0.9956065023981001	0.0013545892929358039	0.9979972151150611	0.0007464971018767974
158.	0.9956176671021734	0.00134869229149015	0.9979989055285707	0.000743231125992283
159.	0.9956285115426338	0.001342883023474628	0.9980004435301633	0.0007400139716129406
160.	0.995639035643415	0.0013371614597418868	0.9980018290778339	0.0007368456301566906
161.	0.9956492393272713	0.001331527572351332	0.9980030621289926	0.0007337260936596257
162.	0.9956591225157749	0.0013259813345687377	0.9980041426404627	0.0007306553547755668
163.	0.9956686851293172	0.0013205227208659687	0.9980050705684809	0.0007276334067766177
164.	0.9956779270871059	0.0013151517069232566	0.9980058458686953	0.0007246602435536098
165.	0.9956868483071648	0.001309868269628145	0.9980064684961673	0.000721735859615602
166.	0.9956954487063323	0.0013046723870770438	0.9980069384053679	0.0007188602500915464
167.	0.9957037282002611	0.0012995640385749518	0.9980072555501803	0.0007160334107295663
168.	0.995711686703416	0.0012945432046367888	0.9980074198838966	0.000713255337897678
169.	0.9957193241290727	0.0012896098669877842	0.998007431359219	0.0007105260285841242
170.	0.9957266403893186	0.0012847640085637546	0.9980072899282584	0.0007078454803981504
171.	0.9957336353950488	0.001280005613512103	0.9980069955425341	0.0007052136915693397
172.	0.9957403090559672	0.0012753346671925403	0.998006548152973	0.0007026306609492217
173.	0.9957466612805843	0.0012707511561779739	0.9980059477099087	0.0007000963880109401
174.	0.9957526919762164	0.0012662550682542295	0.9980051941630819	0.0006976108728499741
175.	0.9957584010489838	0.0012618463924219947	0.9980042874616387	0.0006951741161843605
176.	0.9957637884038102	0.001257525118897096	0.9980032275541302	0.0006927861193553042
177.	0.9957688539444212	0.001253291239110943	0.9980020143885121	0.0006904468843275668
178.	0.9957735975733434	0.0012491447457123606	0.9980006479121445	0.0006881564136902996
179.	0.9957780191919025	0.001245085632566978	0.9979991280717899	0.0006859147106564878
180.	0.9957821187002229	0.001241113894759116	0.9979974548136138	0.0006837217790651162
181.	0.9957858959972257	0.0012372295285929535	0.9979956280831834	0.000681577623379892
182.	0.9957893509806275	0.001233432531592249	0.9979936478254672	0.0006794822486907437
183.	0.9957924835469394	0.0012297229025021172	0.9979915139848342	0.0006774356607144871
184.	0.9957952935914662	0.0012261006412896402	0.9979892265050535	0.0006754378657948257
185.	0.9957995089614576	0.0012221745718424826	0.9979876984897593	0.0006732688931125885
186.	0.9958056151337241	0.0012178349747132833	0.9979871865716334	0.000670867019825161
187.	0.9958115882049262	0.0012135400913594885	0.9979866212251113	0.0006684899305597347
188.	0.9958174281328697	0.001209289923136958	0.9979860024342525	0.0006661376297603105
189.	0.995823134875422	0.0012050844715634779	0.9979853301831383	0.0006638101219383907
190.	0.9958287083905122	0.0012009237383207028	0.9979846044558714	0.0006615074116732012
191.	0.9958341486361312	0.0011968077252528242	0.9979838252365762	0.0006592295036116358
192.	0.9958394555703318	0.001192736434367514	0.9979829925093987	0.0006569764024684233
193.	0.9958446291512285	0.0011887098678359798	0.9979821062585064	0.0006547481130259603
194.	0.9958496693369976	0.001184728027993076	0.9979811664680887	0.0006525446401345336
195.	0.9958545760858779	0.0011807909173371933	0.9979801731223562	0.0006503659887124869
196.	0.9958593493561698	0.001176898538531146	0.9979791262055416	0.0006482121637459426
197.	0.9958639891062361	0.001173050894401173	0.9979780257018998	0.0006460831702894132
198.	0.9958684952945017	0.0011692479879385487	0.9979768715957061	0.0006439790134648016
199.	0.995872867879454	0.00116548982229836	0.9979756638712582	0.000641899698463233
200.	0.9958771068196426	0.0011617764008005627	0.9979744025128765	0.0006398452305428903
201.	0.9958812120736795	0.0011581077269299245	0.9979730875049019	0.0006378156150312342
202.	0.9958851836002398	0.001154483804335693	0.9979717188316979	0.0006358108573235599
203.	0.9958890213580602	0.0011509046368329279	0.9979702964776492	0.0006338309628837191
204.	0.9958927253059411	0.0011473702284012788	0.9979688204271636	0.0006318759372435645
205.	0.9958962954027445	0.001143880583185819	0.9979672906646693	0.0006299457860042268
206.	0.9958997316073966	0.0011404357054975445	0.9979657071746175	0.0006280405148348933
207.	0.9959030338788851	0.00113703559981293	0.9979640699414811	0.0006261601294734742
208.	0.995906202176262	0.0011336802707742066	0.9979623789497549	0.000624304635726769
209.	0.9959092364586409	0.0011303697231896948	0.9979606341839556	0.0006224740394698558
210.	0.9959121366851996	0.0011271039620342482	0.9979588356286222	0.0006206683466472573
211.	0.9959149028151786	0.0011238829924484217	0.9979569832683157	0.0006188875632718305
212.	0.9959175348078817	0.0011207068197398584	0.997955077087619	0.0006171316954256545
213.	0.9959200326226761	0.001117575449382513	0.9979531170711374	0.0006154007492596425
214.	0.9959223962189927	0.001114488887017151	0.9979511032034982	0.0006136947309939855
215.	0.9959246255563245	0.0011114471384517377	0.9979490354693505	0.0006120136469174864
216.	0.9959267205942299	0.001108450209661327	0.9979469138533661	0.0006103575033888364
217.	0.9959286812923298	0.001105498106788061	0.9979447383402392	0.0006087263068352833
218.	0.9959305076103089	0.0011025908361416703	0.9979425089146854	0.0006071200637537966
219.	0.9959321995079156	0.0010997284041996402	0.997940225561443	0.0006055387807103463
220.	0.995933756944962	0.001096910817606933	0.9979378882652729	0.0006039824643406244
221.	0.9959351798813251	0.00109413808317671	0.9979354970109577	0.0006024511213494343
222.	0.9959364682769445	0.0010914102078901644	0.9979330517833028	0.000600944758511357
223.	0.9959376220918246	0.0010887271988966885	0.9979305525671357	0.0005994633826705842
224.	0.9959386412860333	0.0010860890635138731	0.9979279993473064	0.0005980070007408633
225.	0.9959395258197037	0.0010834958092282854	0.9979253921086874	0.0005965756197057193
226.	0.9959402756530319	0.0010809474436948574	0.9979227308361733	0.0005951692466178438
227.	0.9959408907462791	0.0010784439747377195	0.9979200155146812	0.0005937878886008163
228.	0.9959413710597709	0.0010759854103497002	0.9979172461291509	0.0005924315528472723
229.	0.995941716553897	0.0010735717586932703	0.9979144226645448	0.0005911002466200133
230.	0.9959419271891115	0.0010712030280995988	0.9979115451058475	0.0005897939772519512
231.	0.9959420029259334	0.001068879227070385	0.9979086134380661	0.0005885127521458866
232.	0.9959419437249466	0.0010666003642756938	0.9979056276462309	0.0005872565787747308
233.	0.9959417495467991	0.001064366448556564	0.9979025877153936	0.0005860254646818941
234.	0.9959414203522045	0.0010621774889234548	0.9978994936306298	0.0005848194174803978
235.	0.9959409561019403	0.0010600334945570222	0.9978963453770371	0.000583638444854262
236.	0.9959419211613526	0.001057528880467895	0.9978939148648206	0.0005822548883160916
237.	0.9959434794017318	0.001054880495596322	0.9978917895543356	0.0005807904536256903
238.	0.9959449891565326	0.0010522547153675177	0.9978896528383442	0.0005793385284358354
239.	0.9959464504111301	0.0010496515456941413	0.9978875047157139	0.0005778991175659498
240.	0.9959478631509836	0.0010470709924845778	0.9978853451853323	0.0005764722258231325
241.	0.9959492273616377	0.0010445130616413834	0.9978831742461081	0.0005750578580033805
242.	0.995950543028723	0.0010419777590623402	0.9978809918969693	0.0005736560188906448
243.	0.9959518101379552	0.0010394650906409564	0.9978787981368656	0.0005722667132568859
244.	0.9959530286751357	0.0010369750622649665	0.9978765929647669	0.0005708899458628514
245.	0.9959541986261505	0.001034507679817387	0.9978743763796637	0.0005695257214562988
246.	0.9959553199769731	0.0010320629491764044	0.9978721483805667	0.0005681740447743278
247.	0.9959563927136611	0.0010296408762149878	0.9978699089665077	0.0005668349205415479
248.	0.9959574168223587	0.0010272414668014984	0.9978676581365394	0.000565508353470523
249.	0.9959583922892965	0.001024864726798691	0.9978653958897343	0.0005641943482626588
250.	0.9959593191007896	0.001022510662065157	0.997863122225186	0.0005628929096063717
251.	0.9959601972432408	0.0010201792784537145	0.9978608371420087	0.0005616040421786983
252.	0.9959610267031385	0.0010178705818127964	0.9978585406393375	0.0005603277506448512
253.	0.995961807467057	0.0010155845779857287	0.9978562327163275	0.000559064039657664
254.	0.995962539521657	0.0010133212728103413	0.9978539133721553	0.0005578129138585353
255.	0.9959632228536861	0.0010110806721202459	0.9978515826060178	0.0005565743778758736
256.	0.995963857449978	0.0010088627817437246	0.9978492404171324	0.0005553484363270966
257.	0.9959644432974529	0.0010066676075037306	0.9978468868047377	0.0005541350938167988
258.	0.995964980383118	0.0010044951552187764	0.997844521768093	0.0005529343549380838
259.	0.9959654686940668	0.0010023454307020452	0.9978421453064777	0.0005517462242713433
260.	0.99596590821748	0.0010002184397620018	0.9978397574191926	0.0005505707063853671
261.	0.9959662989406248	0.0009981141882018374	0.9978373581055592	0.0005494078058365659
262.	0.9959666408508556	0.0009960326818196363	0.9978349473649195	0.0005482575271693046
263.	0.9959669339356135	0.0009939739264088754	0.9978325251966362	0.0005471198749156803
264.	0.9959671781824273	0.0009919379277580909	0.9978300916000935	0.0005459948535956882
265.	0.9959673735789126	0.000989924691650046	0.9978276465746957	0.0005448824677172226
266.	0.9959675201127719	0.000987934223863507	0.9978251901198683	0.0005437827217755209
267.	0.9959676177717955	0.0009859665301713005	0.9978227222350573	0.0005426956202543298
268.	0.9959676665438613	0.000984021616341868	0.9978202429197299	0.0005416211676244065
269.	0.9959676664169341	0.0009820994881384326	0.997817752173374	0.0005405593683447396
270.	0.9959676173790665	0.0009802001513189995	0.9978152499954981	0.0005395102268616614
271.	0.9959675194183988	0.000978323611636689	0.9978127363856321	0.0005384737476096246
272.	0.9959673725231587	0.0009764698748400136	0.9978102113433261	0.0005374499350105366
273.	0.9959671766816621	0.0009746389466717686	0.997807674868152	0.0005364387934737036
274.	0.9959669318823127	0.0009728308328700863	0.9978051269597019	0.0005354403273963859
275.	0.9959666381136012	0.0009710455391679362	0.9978025676175887	0.000534454541163798
276.	0.9959662953641076	0.0009692830712932365	0.9977999968414468	0.0005334814391479425
277.	0.9959659036224991	0.0009675434349689094	0.9977974146309313	0.000532521025709054
278.	0.9959654628775314	0.0009658266359130474	0.9977948209857181	0.0005315733051947658
279.	0.9959649731180481	0.0009641326798381922	0.997792215905504	0.0005306382819402766
280.	0.9959644343329812	0.0009624615724522778	0.997789599390007	0.000529715960268129
281.	0.9959638465113511	0.0009608133194577984	0.9977869714389659	0.0005288063444888191
282.	0.9959632096422665	0.0009591879265521963	0.9977843320521405	0.0005279094389001315
283.	0.9959625237149244	0.0009575853994285843	0.9977816812293118	0.000527025247787194
284.	0.9959617887186105	0.0009560057437739689	0.9977790189702812	0.0005261537754225887
285.	0.9959610046426995	0.0009544489652707489	0.997776345274872	0.0005252950260669076
286.	0.9959601714766542	0.0009529150695963273	0.9977736601429275	0.0005244490039676419
287.	0.995959289210026	0.0009514040624229447	0.9977709635743126	0.0005236157133597374
288.	0.9959583578324558	0.0009499159494174014	0.9977682555689137	0.0005227951584657053
289.	0.9959573773336727	0.0009484507362421124	0.9977655361266371	0.0005219873434954003
290.	0.9959563477034951	0.0009470084285535529	0.9977628052474108	0.0005211922726462426
291.	0.9959552689318302	0.0009455890320034799	0.997760062931184	0.0005204099501028292
292.	0.9959541410086749	0.0009441925522388206	0.9977573091779266	0.0005196403800367677
293.	0.9959529639241137	0.0009428189949010068	0.99775454398763	0.0005188835666076197
294.	0.995951737668322	0.0009414683656262524	0.9977517673603055	0.0005181395139620126
295.	0.9959504622315635	0.0009401406700458859	0.9977489792959874	0.000517408226233862
296.	0.9959491376041915	0.0009388359137861291	0.9977461797947292	0.0005166897075439825
297.	0.9959477637766488	0.0009375541024677636	0.997743368856607	0.0005159839620010875
298.	0.9959463407394669	0.0009362952417065751	0.9977405464817171	0.0005152909937008454
299.	0.995944868483268	0.0009350593371135196	0.9977377126701771	0.0005146108067259347
300.	0.9959433469987627	0.0009338463942936692	0.9977348674221257	0.0005139434051465441

==> trajectumjewelMBhadRAA.dat <==
pT	OO_PGCM	OO_PGCM_unc	NeNe_PGCM	NeNe_PGCM_unc	OO_NLEFT	OO_NLEFT_unc	NeNe_NLEFT	NeNe_NLEFT_unc	XeXe	XeXe_unc	PbPb	PbPb_unc	NedivOPGCM	NedivOPGCM_unc	NedivONLEFT	NedivONLEFT_unc
5.	0.7409077388034838	0.0007909957396878831	0.7045815287230498	0.0007761140649549247	0.736863428680215	0.0008736843625420931	0.7045077578411308	0.0008058192967768107	0.48157120079958116	0.0006921573156635219	0.4366259340345533	0.0006829812263604573	0.950970669925653	0.001458782301179684	0.956090003140696	0.001575120694748744
7.	0.7491113056332857	0.0007454819167429516	0.7141711131723965	0.0007329179393884555	0.7436207837350605	0.0008228633836256938	0.7106174853925423	0.0007575514792783622	0.49106017073070984	0.0006560980776235681	0.4443292263411249	0.0006453586622768848	0.9533578091825067	0.001362842313960333	0.9556181066151096	0.0014683400477015773
9.	0.7663810275716862	0.0010586228074273007	0.730077861301309	0.0010391922762083006	0.7611423241280055	0.0011672696568700847	0.729723830938447	0.0010786097397584848	0.5104806368808967	0.000940188325493363	0.46226444695358543	0.0009257236911784927	0.9526303953721225	0.0018895081562970706	0.9587219207320354	0.0020420226015566145
11.	0.7899800368413451	0.0014464519138357446	0.7521463293288134	0.0014138425516829756	0.7850367254356855	0.0015926178429420679	0.7527051461973705	0.0014686524268789913	0.5366068514915752	0.001297246958729903	0.48658019233821287	0.0012768951184971566	0.952108020775049	0.0024984430929028134	0.9588152016450296	0.002698812322959876
13.	0.8102244156661376	0.0019009363473873053	0.7775489138217219	0.001872088676800887	0.8082151018210201	0.0020939024312914833	0.7761659147151896	0.0019404597752671338	0.5621977286157707	0.0017312352107227147	0.5164552933417503	0.001716482915525619	0.9596710476596153	0.003226194417001782	0.9603457210418128	0.0034575644547969464
15.	0.8347982993695696	0.0024432109442259486	0.8048462398813573	0.0024147092929434066	0.8325875682420483	0.002704206033701362	0.8065533921723992	0.002520385836536798	0.5962725770199614	0.002274357315807829	0.544497777696715	0.002237402557183632	0.9641206031315208	0.004040906751287321	0.9687310055270001	0.004366184113692273
17.	0.8562342936366343	0.0030678936132151335	0.8246166933188628	0.003026731006300021	0.8492519940596255	0.0033542503807113544	0.8255113851340022	0.003148871841883838	0.6190956860702107	0.0028697046901177137	0.5659128967160497	0.0028206688367500288	0.9630736580480982	0.004939947548405543	0.9720452714957577	0.005337385802959171
19.	0.8742552101492069	0.003759933775108637	0.8389026845876351	0.0036870756586543374	0.8655495115373941	0.004112291450735217	0.8467826572650363	0.003874150725026726	0.6419716741495485	0.0035096244313350677	0.5868791046156692	0.003474978288562025	0.959562693877983	0.005900594058700359	0.9783179887202247	0.006452794779883253
21.	0.8840226772549051	0.004495511347345049	0.8603208771109458	0.004460589904705992	0.8869691299236111	0.004975354740048843	0.8599041960329238	0.004648919117628991	0.6468747693615765	0.00413109255725308	0.6204059889870919	0.0043209404923350014	0.9731886966773762	0.0070676752986043034	0.9694860475098854	0.007552885107510177
23.	0.9009096721221029	0.005319747922607143	0.8758766101001839	0.0052295587877257965	0.9027745324259329	0.0059087516371960636	0.8791632996141275	0.005488908413993965	0.6772440390999989	0.005048243765462979	0.6216299455105425	0.004903635265178119	0.9722135716858791	0.008164055911428103	0.9738459250192213	0.008808734293578757
26.	0.9231507349909608	0.004700727067105004	0.8930914706018889	0.004642126446543937	0.9218317516515958	0.005190622489224084	0.8974537348343302	0.0048401086178472275	0.6964162188474978	0.004385739575916814	0.6436635193267014	0.004350515140633671	0.9674384006319766	0.007039485638948073	0.973554808918668	0.00759071319175586
30.	0.947957766868913	0.006008918036008004	0.911872566210086	0.005786169151823617	0.9400514098770172	0.006570847096872612	0.9166915229364809	0.006081109351284031	0.7118731152947502	0.005402949041427685	0.6641439673010696	0.005394232507027086	0.9619337465022143	0.008627647808039374	0.975150415503773	0.009397190696865398
34.	0.9575865066654112	0.007125403265927588	0.9348202244198476	0.007057257501482894	0.9744443479963996	0.008095159647990346	0.9346231198710435	0.007400256757022605	0.757077690341348	0.006825839955053148	0.6981488502460134	0.006794079466178604	0.9762253518746391	0.010348023425470254	0.9591344254731075	0.01100738468415463
38.	0.9777859173908996	0.008362819706464908	0.955103470347377	0.008227179037192278	0.9847943205543427	0.009029158478182087	0.9586971628964418	0.008638863631326377	0.7744326458206419	0.007987379615895351	0.7147289195945943	0.0074581489247123045	0.9768022359086046	0.011857192902020808	0.9734998901666992	0.012514744034088032
42.	0.9951593070813861	0.009638027832812424	0.9892936726133585	0.009848432217330338	0.9976124233027976	0.01030772433207322	0.977086609722247	0.009837881708207985	0.8070589729885029	0.009188893160829603	0.7699718984634623	0.00941705773162671	0.9941058336828197	0.013806973160770841	0.9794250621773577	0.014130045840087702
46.	1.0266246206851248	0.011176403811177238	0.9947803394154733	0.010940815237102441	1.0072475576533226	0.012126327139131199	1.0013933162777153	0.011373069677568015	0.8225608367589456	0.009740247766681476	0.7720519309262852	0.010038736066890097	0.968981572594275	0.014995062257858183	0.9941878822826372	0.01645452456193569
50.	1.0289621976090597	0.01238610146496777	1.0015858099083146	0.010762376182500644	1.0324391117136051	0.013467423104955634	0.9940603831302834	0.011974388759982135	0.8421574419990395	0.011044110995765188	0.801281634228064	0.013301058870574978	0.9733941754474964	0.015706460193294802	0.9628271264155984	0.017095477441172013
54.	1.0416963751891695	0.012579985579842523	1.0304979978987334	0.013434107025479758	1.0165424740867772	0.013660980739877537	1.0135409984383354	0.012674180268825497	0.8737221491853695	0.013105022938773914	0.8172224843909258	0.01411721576573266	0.989249864397001	0.017579481689847243	0.9970473681868156	0.01830252093619461
58.	1.038454106996927	0.013008848818467422	1.025650103169332	0.011993008848725228	1.0592172241844227	0.015435989223322233	1.0567969180366124	0.01699711932948733	0.8785198699756065	0.012712891841073826	0.8543127783709112	0.01875421656546228	0.9876701303010658	0.01692513593540812	0.9977150049182084	0.021654222144819546
62.	1.0442888303812348	0.01277558518949462	1.0720542138519589	0.01991814157078675	1.081200083987107	0.015932170027344927	1.0435800278055585	0.015180297189450576	0.880007287011394	0.013031374010361585	0.84563064759244	0.01563954817019164	1.026587839171456	0.02283690143627992	0.9652052781546056	0.019985477027556486
69.	1.0875766573643049	0.01050696586594757	1.0602838488152015	0.009066700304360742	1.0838626235549016	0.010640259322100665	1.067298659138788	0.009919757848380062	0.9279799566669538	0.010871061122986192	0.8951736552342928	0.015235203558413901	0.974904933492002	0.012578010430989717	0.9847176532743732	0.013312148435151716
79.	1.1109463560358748	0.01123906005299391	1.0962268881429265	0.010141533996524954	1.1145240522517585	0.011499911571572374	1.1185058305791338	0.01251501305784819	0.9504688247864564	0.011259490710025188	0.9234034794882334	0.010684979527921579	0.9867505142683298	0.013527245245446795	1.0035726266466216	0.015274775783686023
89.	1.1220868262144807	0.010579258780371692	1.1319479543796773	0.012793777062177103	1.1301113346160183	0.011617491358937526	1.1051033087995799	0.012460188698137031	1.0025348790194757	0.013807882889665779	0.9376785863581585	0.010242496215965624	1.008788204205609	0.014847915097163045	0.9778711839706169	0.014920343529715163
99.	1.1391274289925375	0.011757394730565585	1.1124288400911568	0.010626604921528449	1.1536190900408043	0.01294414875093608	1.1313157871799706	0.01206181097538983	1.025950482101457	0.014989386440312114	0.9552161291965672	0.011386906918230189	0.9765622456084713	0.013733946195890079	0.9806666662736616	0.015178868748783825
109.	1.1520377653585776	0.012076732513929045	1.1694025111338746	0.014908884576222414	1.1968194286321274	0.015103788572879973	1.1518916315834933	0.01301571374557664	1.0531358569642069	0.014661063958798515	0.9934432210676521	0.015795563326120976	1.0150730699092074	0.016754321292393515	0.9624606720330542	0.016303410121435546
119.	1.1924916945424795	0.013462609574692586	1.1748841804626131	0.014524834280289944	1.1899745861394357	0.016188806128461186	1.1512477089341613	0.013740257172396797	1.048714543731972	0.01441975538853324	1.0096428117108291	0.014662092556503081	0.9852346861949242	0.016494683970537327	0.9674557106879789	0.017508660555760613
129.	1.2023551996630195	0.015559753545077992	1.185284160492781	0.014128149839853554	1.1823304825378282	0.014874491485926677	1.1800633722120193	0.014999871551843347	1.113468491516716	0.022089237279687923	1.0255066411911324	0.014336366060771821	0.9858019999622217	0.017344196491883568	0.9980825070830089	0.017849897019921346
139.	1.1940820913498122	0.01549028773800809	1.2077315915169564	0.015629214950903414	1.2290391669743663	0.02137286856597842	1.203191953656516	0.016597220002306345	1.0798766926623753	0.013040285906204208	1.011993165168193	0.013100956393585717	1.0114309562684376	0.018533092928615658	0.9789695772011232	0.021729861466541156
149.	1.192502039704322	0.015789537260339825	1.2145853552480632	0.018578715436860405	1.2355427354515554	0.019215095823580608	1.2061579046032698	0.01715583302586232	1.1287363119661116	0.017310066791035528	1.0781994738666096	0.018208957118583058	1.0185184719258147	0.02060565656739194	0.9762170663910332	0.02057415650811345
159.	1.215989222897683	0.016826064335447866	1.228887134361579	0.01701117039627187	1.250405860474049	0.0253029420123827	1.2425559678229028	0.01905557082810594	1.1149922306155873	0.015536513990766165	1.0677451331665762	0.015815449434465334	1.010606929091987	0.01978038745521049	0.9937221242323911	0.025231017997559335
169.	1.250924568231026	0.024245195400083075	1.2443184895949848	0.022347779617244656	1.2416091860547813	0.020006319439120457	1.2281258463658784	0.017605504113425763	1.1256188924764607	0.017605371705445405	1.0915891155738653	0.020944762056367194	0.9947190431750949	0.026284146922268492	0.989140431755546	0.02133279173496183

==> trajectumjewelMBjetRAA.dat <==
pT	OO_PGCM	OO_PGCM_unc	NeNe_PGCM	NeNe_PGCM_unc	OO_NLEFT	OO_NLEFT_unc	NeNe_NLEFT	NeNe_NLEFT_unc	XeXe	XeXe_unc	PbPb	PbPb_unc	NedivOPGCM	NedivOPGCM_unc	NedivONLEFT	NedivONLEFT_unc
31.	0.749883641232576	0.00295214534245114	0.7039873570614785	0.0028719823573218894	0.7453753380496337	0.0032918447842213983	0.7121096457803561	0.003030261279053148	0.4759011042264267	0.002533610447427115	0.41936170900609554	0.0024130779734197194	0.9387954588585793	0.005322358807733241	0.9553705488079047	0.005859160195648694
33.	0.7494524293990332	0.0031307217284817224	0.7034050759867873	0.0030175240022387584	0.7405740304164546	0.003424325330646627	0.712145511008061	0.0031763785035642256	0.465305826385315	0.002564930697081469	0.422273257274777	0.0025964755272806506	0.9385586708296214	0.005619865925223677	0.9616128594295871	0.006177903446495381
35.	0.7553465436115315	0.0033632810923593937	0.713163094809167	0.003233310499366815	0.7434419282944544	0.0036160137572498474	0.7125725886281251	0.0033626199841925164	0.4680774660592787	0.0027699815868572064	0.4192438897600446	0.0026938098070045102	0.9441535158145118	0.005999716691174828	0.9584778064143527	0.006495494209383446
37.	0.7533944844324472	0.0035147234630580337	0.7169564583183867	0.0034416136834668487	0.7427485216868565	0.0038474965556998253	0.7091569900384935	0.0035280104049121297	0.4717989772939398	0.002939339689839504	0.4189240063229742	0.002775591757282536	0.9516348647793589	0.006370050599287969	0.9547740174937364	0.006857325704334727
39.	0.7521456360497403	0.0037198381919573142	0.7149802387481852	0.0036227626926731427	0.7522690258895566	0.004110141044716742	0.7057251426963168	0.003676956418320554	0.46733785991563503	0.0030004503414565176	0.417172982601861	0.00292805230368276	0.9505874985903696	0.006730616114214771	0.938128672600601	0.007082564575317085
41.	0.7582738177005173	0.003937191789506023	0.7099297043808518	0.003758413746838607	0.7517184585505098	0.004340378214021001	0.7123596830671058	0.0038758942863007517	0.4736430306124829	0.003262939721994207	0.4192103093041801	0.0030896079028208123	0.9362445172295806	0.006942566584741572	0.9476416003415734	0.007518211384561657
43.	0.7582388455189591	0.004127314557097805	0.7129108033821078	0.0039054891658739654	0.758314614763523	0.004571077856368233	0.7202835680800459	0.004204411118346796	0.4730984527126231	0.003289836598663609	0.41799880236144343	0.0030276532601699047	0.9402193089885449	0.0072610511919011245	0.9498479312635469	0.007970155486543895
45.	0.7608332227278578	0.0042745331003559706	0.719022435459204	0.004210759912479767	0.7584654040523623	0.0047439323435252145	0.723047585476912	0.004456339501528683	0.4710673584010917	0.003431618862151542	0.42369647834389257	0.0032972707693537107	0.9450460547467323	0.007669436293311738	0.9533033169526014	0.008370986965902105
47.	0.7594627539484852	0.0045214196194113265	0.7152749066893409	0.004266085875881509	0.7578619696093208	0.0049390414432594065	0.7164449080154586	0.004508634145577672	0.4666436204084198	0.0034996325952699747	0.4173816275612447	0.0033398724478919672	0.9418169659678379	0.007936779859065601	0.9453501254123982	0.008564418114114902
49.	0.7634792470420378	0.004698947260144637	0.7131854495533955	0.004262159398553456	0.7558638695420419	0.005085003995688342	0.7076220169203556	0.004574277735933108	0.4700767348811676	0.003694239207530814	0.42637253072238024	0.003646829341107549	0.9341255211801807	0.008013633162734513	0.9361765331488662	0.008734337492003141
52.	0.767863882182475	0.003522809459627574	0.7268118728224073	0.0034132615895244856	0.7597728167565363	0.003815875482630293	0.726869493015831	0.0035582733911572184	0.4781579758610317	0.0027569957575474535	0.4273481755465046	0.002662106419650423	0.9465373872731364	0.006214242844473916	0.9566932074759279	0.006709738829633882
56.	0.7675821985381601	0.0037977240518720645	0.7260047396929348	0.0034890087308713236	0.7600176957575172	0.004028959843350277	0.7299256670307498	0.003704321262292587	0.48175473510720046	0.002965153280109434	0.43048678031039855	0.0027969666287451234	0.9458332163976595	0.006523820655929491	0.9604061472584866	0.0070481634403283255
60.	0.7732732254841366	0.0039952134121085114	0.7331775981221151	0.003782359259803303	0.7699889186328299	0.004348787076750127	0.7322340174343436	0.004021586068476579	0.48428690116361606	0.0030460857692996557	0.4375882623441435	0.0029343313056117704	0.9481481757797601	0.006922640159853333	0.9509669551277142	0.007491706698588785
64.	0.7676325333793821	0.0038063700022440417	0.7376466596100675	0.003990260467564899	0.7726417122956849	0.0042895843076748985	0.7397850525779227	0.004225719801421168	0.49159113940672944	0.003411768271940563	0.43436906623629934	0.0028564973567661855	0.9609372030686265	0.0070515812801961175	0.9574749082338073	0.007626871028662441
68.	0.7793366652775534	0.004029391058616216	0.7386821666599392	0.0038486811417995925	0.7758076766234372	0.004354031199939268	0.7465819061510899	0.004370084288016551	0.49631912491067776	0.0031191864218765297	0.44566180379009857	0.0032657927320415836	0.9478344848524026	0.00695726007647135	0.9623285881888315	0.007803788435881032
72.	0.778694842351817	0.004001685713236558	0.7484349294211928	0.003984946984098348	0.778662582761541	0.004740454784837311	0.7476798945080854	0.004411526615316186	0.5050653535465455	0.0034837629299308004	0.45164638557778125	0.003084796871015427	0.9611402165715738	0.007112302197635145	0.9602103800293383	0.008140662713353564
76.	0.7833957159556693	0.004296838445676965	0.754008846265855	0.0049446576367028205	0.7828190973646344	0.004651234414055017	0.7505822814705461	0.004248902592968284	0.5061340939942143	0.0034021355416189447	0.4594686943126819	0.0031653694591288195	0.9624878345754482	0.008228514878889315	0.9588195842403261	0.007868627415132723
80.	0.7946238304146336	0.004263442750633839	0.7546301601187557	0.003995466443183715	0.7853336569460323	0.004805201551147054	0.7516763913925648	0.004018126246944975	0.514701645284216	0.003454186307697671	0.46471443757645814	0.0038601451962778643	0.9496696817222191	0.007158512629490743	0.9571427185683699	0.007776637419412036
84.	0.8080950716763153	0.005469242599542734	0.7589950902401543	0.004348087682356838	0.7950186558290506	0.004727400250223224	0.7594553960535385	0.004327285027209915	0.5204549619106242	0.003449885642772932	0.47438473645465384	0.0035136400122440237	0.9392398454623565	0.008328321976145525	0.9552673896206542	0.007867137222206222
88.	0.7967331097457095	0.004680365462441771	0.7570376939557883	0.004101133457490191	0.7873668069929325	0.0045559577600112755	0.7636996892060062	0.004683352026973675	0.5232289046174199	0.003907866067117571	0.4707334921233643	0.003497971745116235	0.9501772735381983	0.007592905010413209	0.9699414331710091	0.008177963486593165
95.	0.8083847675547248	0.0028702919754786116	0.7745737714989946	0.0030587259102259345	0.8000007900651757	0.0031848156572692465	0.7702964798769165	0.0028128772779623112	0.5377331477226333	0.0026417565801527543	0.48164280911378143	0.002128997939907229	0.9581746249895274	0.005088353811105839	0.9628696489339228	0.005201569613787815
105.	0.8103850203284808	0.002968083092040663	0.7814922054096867	0.0030062048180035106	0.8079652237144354	0.0032841352239634247	0.7731221541471068	0.002968734256145189	0.5453164335153838	0.002464305844195769	0.4946208717140852	0.002443540520801868	0.9643468052912889	0.00512210897871801	0.9568755330741273	0.005350537166822655
115.	0.8162375047582023	0.0031284189725649947	0.7870679347394418	0.003086630984414196	0.814309841013714	0.0034598901353843914	0.7787815032495353	0.002942805186054276	0.5578059595859337	0.0025625228332311067	0.5021153547018427	0.0024493726539575045	0.9642633794101367	0.005287595778464715	0.9563700007358988	0.00543800679659312
125.	0.817871563688965	0.0030868054275554613	0.7901563429081295	0.003230760181946013	0.8197339984154344	0.003487039298960437	0.7863043558688629	0.003190968912808234	0.5623465030093783	0.002521949369886811	0.5141131338414591	0.002566362485232676	0.9661129913163536	0.00537583496530869	0.9592189141707045	0.005639379475442796
135.	0.8271361405618392	0.0033246846070499325	0.8004848152024264	0.0035527823441893203	0.8204848019868198	0.0036032699086143705	0.7893904834768949	0.003481955329682429	0.5710273331325204	0.0025899461790866996	0.5168735794006862	0.0025962370375099963	0.9677787923263641	0.0057949579606053625	0.9621025052083483	0.0059884884163969865
145.	0.8275475341641642	0.003372920209144481	0.7965369522796749	0.0034343956172494527	0.8286170724729252	0.003817263562040152	0.7949708971170459	0.0034919297926720994	0.58056000187451	0.002957794122096735	0.5289180792039156	0.0029876439062062055	0.9625271291324546	0.005710842036302233	0.959394783822803	0.00610681560425097
155.	0.8371503257210696	0.003795930426314542	0.7960359911060879	0.0034894688174045285	0.8258281717537703	0.00387332339864066	0.794794403642196	0.003615601718936934	0.5931273603797679	0.0031635372670721917	0.5338181184901747	0.002913452192416899	0.9508877517552556	0.005997070087603751	0.9624210348193022	0.006288417303312865
165.	0.8365041241340876	0.0038186327041807022	0.8109709392281005	0.0036493883012481687	0.8378186584406561	0.004448855012348263	0.8114792569042715	0.004078376269534001	0.5963172211003025	0.003082241465471647	0.5480492068475078	0.003332582590230171	0.9694763191605086	0.006214437171587983	0.9685619301133643	0.007081491987760646
175.	0.8294754561146889	0.003905048075829032	0.8124222431247976	0.003845564068187035	0.8381349414817123	0.00463217134492111	0.8016023933051071	0.004033556102313041	0.6016537582649475	0.0033863677267009784	0.54243161936172	0.0031543027835782	0.9794409673436639	0.006538784166286504	0.9564120926494002	0.007148485529578363
185.	0.8387426698893039	0.004120193639396197	0.8149186127587869	0.004131219685692966	0.8399186200105491	0.004592007118026653	0.8102598480355172	0.0039908215479596	0.6087443930019515	0.003660059680485994	0.5504588337465288	0.0032362321988683718	0.9715955107736902	0.006858586217758034	0.9646885171153137	0.0070987901443330115
195.	0.8451900604884846	0.004260452305742901	0.8110727721680177	0.003922099408503077	0.8351238724470321	0.004711892666758755	0.8214250238529633	0.004412060621702296	0.6219312209379743	0.003753916334716556	0.55783965335348	0.003732000987463735	0.9596335902237793	0.006703287218763787	0.9835966267448095	0.007662206397508031

==> trajectumpathlengthMBRAA.dat <==
pT	OO_PGCM	OO_PGCM_unc	NeNe_PGCM	NeNe_PGCM_unc	OO_NLEFT	OO_NLEFT_unc	NeNe_NLEFT	NeNe_NLEFT_unc	XeXe	XeXe_unc	PbPb	PbPb_unc
3.6	0.7893776063617127	0.03172792154697324	0.7619978465708243	0.033102570319709534	0.7838807212781702	0.03321030101449163	0.7681827764951945	0.033013257917287486	0.42764726952071264	0.04277120191004247	0.35440049049486416	0.04185651450636574
4.4	0.7431864563550667	0.03101620960754181	0.7111120225420883	0.031129594537751326	0.7367373847943985	0.032781449727063317	0.7183323806965534	0.031440639032842777	0.34792025331546494	0.028462533835701687	0.27651680901275233	0.02638397830440481
5.2	0.7114639686490649	0.030144393574738748	0.676463519342688	0.0292270449255001	0.7044194604102276	0.03214098929122411	0.6843230801166258	0.029873890557302163	0.3004377780199431	0.017305509348539472	0.2319899781852761	0.015196930929456481
6.	0.694190088004172	0.03034411933430181	0.6577075486825816	0.028988139391438184	0.6868432549259411	0.03245140206259389	0.6658885023542157	0.029782961232717065	0.2769660700012629	0.01262905012491844	0.21056715320954691	0.010552249684636444
6.8	0.689148554999724	0.029873553081962823	0.6522437313398581	0.028231339409972467	0.6817155670876239	0.03203899538245336	0.6605160827455545	0.02912304005369315	0.2703072098837202	0.007725861179556204	0.20453704945848622	0.005662513592937873
8.4	0.6953000213486795	0.029704648651796672	0.6589056672632478	0.02820651457312473	0.6879712496614376	0.03183220615019944	0.6670676905649998	0.029048334196516423	0.278322974616157	0.009663901075048664	0.21176843449927488	0.007669507352697114
10.8	0.7252453665765988	0.02740146465920712	0.6914634136507305	0.026161999613068976	0.7184490393901053	0.029406414202911235	0.6990579803384231	0.026908926939047118	0.31985065321439	0.009191060054144606	0.2498784152863732	0.007422773306371672
13.2	0.7495239868191591	0.025881140461954777	0.7180279722539834	0.02497275497388285	0.7431922927079276	0.027752864940849498	0.7251221065503197	0.025598428638094473	0.35717857179958334	0.012200366579905642	0.2851255484974107	0.010809159436363736
16.8	0.7803159352844213	0.02355814261854372	0.7519243613244282	0.022979527919801512	0.7746136683220624	0.025254432024458096	0.7583342639966932	0.023476468684269558	0.4095057141696848	0.014262398719103397	0.33595529597597	0.013346792295134358
21.6	0.8062450311820457	0.021038895669714064	0.780641131768131	0.0205777816404632	0.8011064406298711	0.022591747889916358	0.7864327408433882	0.021015083227877485	0.4582226139947313	0.01260542851489782	0.38465492980739896	0.011916145214900198
26.4	0.8266693586648077	0.019617168764871518	0.8033750448616509	0.019395780161682308	0.8219968639649171	0.021032197973317013	0.8086519115241593	0.0197389703011287	0.49997967018398937	0.014990891140397783	0.4274369763557594	0.014770985728265518
32.	0.843997113648248	0.018520917338547327	0.8227376853093284	0.018542927416902666	0.8397347652059762	0.01980993894586458	0.8275594264427701	0.01879251787821734	0.537854778762899	0.01814307862056419	0.4670202776350044	0.018572405820430737
38.4	0.8645228874271353	0.01647607179458188	0.8457587815488153	0.01660039610301034	0.8607629358381139	0.017621078593634376	0.8500206275073175	0.016792662330966324	0.5856697505328191	0.01789278188064769	0.5179567190293093	0.018723300282781685
44.8	0.889722821411767	0.014027546248595701	0.8741515928910186	0.014281433851397574	0.8866044109964205	0.014988664936079643	0.8776941674204652	0.014402432958673383	0.6492031222074462	0.017962354282898607	0.5872838018761349	0.019405333358557986
54.4	0.9088757765057032	0.014037985574966383	0.8958297553078676	0.014819911794691554	0.9062639198450295	0.01484102621406902	0.8988013425270569	0.014764602178607311	0.7015066507923744	0.026888622734396628	0.6457812542334935	0.03016788216337507
67.2	0.9153939950690553	0.010892432380847916	0.9032157388304659	0.011148564035718511	0.9129571942055644	0.01164517102409568	0.9059912645236737	0.011224994601782945	0.7197132974188528	0.015307022112476254	0.6662907862330333	0.01695553236222125
80.	0.9328529392519082	0.007864664263631416	0.9230625242539189	0.007867180888692649	0.9308949903197725	0.008485218139744677	0.9252964600974977	0.007988577766590899	0.7712114026567584	0.00664009040045066	0.7252885687663212	0.007043093432545278
95.	0.946749213443284	0.0075013456373661525	0.9389087786079218	0.007860239364758992	0.9451822837507479	0.00797956449867554	0.9406995096208283	0.007851445228792442	0.8145697961985532	0.01464897490823347	0.7758548850997974	0.017095204725258384
112.2	0.9497883467642666	0.007605804849619147	0.9423806762050774	0.008056562987851512	0.9483076819081152	0.008061227634962087	0.9440727619314853	0.008019844975828083	0.8243387417095022	0.016089395873345014	0.7873517892160665	0.018760934965398546
130.4	0.9527760634335223	0.008632766054612273	0.9457982513380611	0.009351702658359162	0.9513803182560393	0.009080700437626432	0.9473920274073715	0.009244041654535962	0.8341316648581169	0.021491277491281435	0.7989450744539406	0.025274127295342397
152.5	0.9615226941160542	0.016628490460531498	0.9558201722550257	0.018881857999916596	0.9603852318869148	0.017177959076780103	0.9571240143169962	0.018381046695086112	0.8640745515711237	0.054709940163482074	0.8349544086759927	0.06565805935166136
207.5	0.9824762154443384	0.01996208506552416	0.9798714827076477	0.022840431194193933	0.981954832945166	0.020575719865811415	0.9804665858379744	0.022189206160424357	0.9375585574987827	0.06898102166855863	0.9239529555742598	0.08347087574448547
325.	0.940343911963805	0.05099406256454864	0.9318536167019736	0.057970550132002474	0.938648396072639	0.052490345523877546	0.9337879745549449	0.05639646030127399	0.8070753192830328	0.15826946982786816	0.77183234621371	0.1854700286154216

==> trajectumpathlengthMBRAA2.dat <==
pT	OO_PGCM	OO_PGCM_unc	NeNe_PGCM	NeNe_PGCM_unc	OO_NLEFT	OO_NLEFT_unc	NeNe_NLEFT	NeNe_NLEFT_unc	XeXe	XeXe_unc	PbPb	PbPb_unc
3.6	0.8062159027899802	0.03485319591235614	0.7807298666786312	0.036862848947480265	0.8010766372292862	0.036379782495523094	0.786485134773054	0.03664650100491629	0.46092636828671407	0.05263092332005315	0.38808670390752775	0.05255499507701644
4.4	0.7560462746925474	0.03747587015864673	0.7253151822534193	0.038691629536585226	0.7498426887642493	0.03925455329500893	0.732230228397309	0.03875021000957768	0.3700224822722658	0.04287879965785374	0.29793109870405254	0.040331458842633505
5.2	0.7200399077838894	0.037269446394588956	0.6858997324154901	0.03754120263866001	0.7131427842213328	0.03924460324272605	0.6935615594703427	0.037904722468896535	0.31385427825996975	0.032158297725636165	0.24457975703758705	0.028682742860669422
6.	0.7000726164739123	0.036720274900588046	0.6641765540741034	0.03637683047354534	0.6928175994766302	0.03881808495141681	0.6722202456478685	0.036939731709302426	0.28572951622260256	0.025496070718303898	0.2186296667270725	0.021809405642365165
6.8	0.6901037011864642	0.0354230584658759	0.6533593688696537	0.03457072526016125	0.6826756373017467	0.037611110797212355	0.661586925512766	0.0352976939380758	0.27228908868175233	0.019257912047209114	0.2063835236161204	0.01555596861885894
8.4	0.6971356267542766	0.034714278630063156	0.6609723283655359	0.033910533889638494	0.6898261823023714	0.036878412664136384	0.6690743175284065	0.03461848063224093	0.2814307729613628	0.019098263361610635	0.21463073032686558	0.015471802142980273
10.8	0.7246193771416075	0.03269957623290909	0.6908552313646966	0.03223758442750724	0.7177990391698146	0.034737670347422256	0.6984358631420605	0.03282040509405204	0.3197281181130602	0.02109156707812343	0.24984671804945904	0.017859392366699797
13.2	0.7580534307084816	0.030796222656570893	0.7274668087457417	0.030866106582397523	0.7518794812819434	0.03264670409354742	0.7343511899201906	0.03125629626011317	0.37202981276481323	0.02598995397680437	0.2995165742122947	0.023523948141463802
16.8	0.7901292052466663	0.02828794255295164	0.7628411740289529	0.028730440899976895	0.7846249174442005	0.029951926641127002	0.7689973747752973	0.02897368345472162	0.42844434971267914	0.02911414384139599	0.3549044492873299	0.027620108763684814
21.6	0.8117565298996842	0.02656683688158079	0.7868300923450517	0.027251078367852122	0.8067309361324783	0.02809480664236308	0.7924620672209425	0.027395967080689698	0.4703083999629048	0.03139515082262184	0.3971560961776739	0.03072399059571701
26.4	0.8290550235707458	0.02521057616579836	0.8060958125335982	0.026088216990240443	0.8244277608094812	0.02662430575018271	0.8112894826952908	0.026153539038087148	0.5061782727768895	0.03340946491291072	0.4340952103361041	0.03350956937126265
32.	0.8489085775015708	0.023714287867744988	0.8282917103925302	0.024818591612847163	0.8447551372340834	0.02499213581116	0.832961758545223	0.02479073513292529	0.5501195021848363	0.03601143146640118	0.48023249168105153	0.03714036602104687
38.4	0.868845738949344	0.022267762475290942	0.8506704840576372	0.023598556790271008	0.8651857056912404	0.023406298373422674	0.8547928851232452	0.023477495428205764	0.5973951199835394	0.038841015657624656	0.5309112901244153	0.04116499648531158
44.8	0.885863560848327	0.020856034169542848	0.8698411565441226	0.02233404215402368	0.8826381958617392	0.021874548670525296	0.8734792751841131	0.022146360228333162	0.6403437960574837	0.04061552050371808	0.577832492377125	0.044002743174887726
54.4	0.9042619009864573	0.019462403555826846	0.8906386983375346	0.021106316831718597	0.9015205369570751	0.020352227981411786	0.8937356558073265	0.020845674035697703	0.6896703295986716	0.042849236287516246	0.6327336615597394	0.04753066988498589
67.2	0.917018623426602	0.018982597647256405	0.9051036641920805	0.020810438422051547	0.9146216144844281	0.019791228027704055	0.9078144022156787	0.020482813081451057	0.7257890575559963	0.04590064948951822	0.673621096676021	0.05176772069315039
80.	0.93211732258346	0.018231440841080748	0.9222680662039221	0.02022025963000651	0.9301364732714158	0.01894919991920041	0.9245108741951428	0.019830261703504104	0.7705294083181888	0.04868259487922888	0.7249996428524836	0.05593869695959541
95.	0.9525819916183142	0.01778251842976597	0.945610890880764	0.020026693061310552	0.951180519855332	0.018405932729267382	0.9472001286884003	0.0195488004692298	0.8349357351244227	0.053881072001315644	0.8003936557387284	0.06344943787593382
112.2	0.9502976443108244	0.01882547377455368	0.9430046942466456	0.021197790756668722	0.9488313870177748	0.0194810570016547	0.9446670288735821	0.020692138031375817	0.8277189525909492	0.056668723620641126	0.7919359861930363	0.06657265584593819
130.4	0.946232013150431	0.019535240084699534	0.9383647566332501	0.021958060992619988	0.9446501618606892	0.02022098299569952	0.9401575556821571	0.021445067967268083	0.8147962667804544	0.057723642951714504	0.7767596870746654	0.06750404520035769
152.5	0.9849321507611023	0.024444625831503974	0.9827171108838632	0.02801071487164769	0.9844868317568828	0.025201897637217308	0.9832220674699201	0.02720431162629744	0.9476478424779649	0.08663924143954321	0.9367840584150344	0.10579131353522347
207.5	0.9816707009226039	0.021785911076678155	0.9789571102782877	0.024938107576457147	0.9811252691592803	0.022464278006864125	0.9795761155883462	0.02422717916414774	0.9352070171741035	0.0763208714581563	0.921292571612965	0.09287650457612756
325.	0.9656784956338454	0.057315208403616924	0.9608990506135933	0.06527520393376585	0.964716130221209	0.059003436912725526	0.9619834620737906	0.06348192312014983	0.8941351256398182	0.1845860000366577	0.8768433802705015	0.22006092300622399

==> trajectumpathlengthMBRAAratio.dat <==
pT	PGCM	PGCM_unc	NLEFT	NLEFT_unc
3.6	0.9651939090463015	0.004401020183286364	0.9799532679732396	0.0033913566295369346
4.4	0.956767459608941	0.0036053258921512343	0.9750541817039908	0.0034459447786090447
5.2	0.9507773619226187	0.002585761797364028	0.9715603862569469	0.0034321421730070245
6.	0.9474358633307393	0.002125156405737516	0.9696069111067539	0.003509756298280653
6.8	0.9464541016877697	0.0015006652574589552	0.9690332639533927	0.0034330318316532216
8.4	0.9476565874823883	0.0017137464032388472	0.969736797740538	0.0034020985417005933
10.8	0.9534200968111524	0.00142416642981269	0.9731057953093657	0.002980894175640292
13.2	0.957972673913851	0.001562270393828058	0.9757598471881753	0.0027311193764792963
16.8	0.9636065546862727	0.0015425318644848307	0.9790365794500302	0.0023946625322869286
21.6	0.9682374676614603	0.0012419604501581194	0.9817240622969573	0.0020491341638513294
26.4	0.9718129835716709	0.0013200531813220007	0.9837949914492027	0.0018527582424103795
32.	0.9747995142062464	0.0014313032109332102	0.9855220012024424	0.0017141093689688747
38.4	0.9782857103747629	0.0012943049169554799	0.9875349204015278	0.0014878957190364028
44.8	0.9824906576607395	0.0011439806894424365	0.9899588514254141	0.0012156294420204716
54.4	0.9856304056399872	0.0015403405132068393	0.9917655662802621	0.0012122828443713596
67.2	0.986691346033948	0.0008965958941767882	0.9923747847969315	0.0009384044430037486
80.	0.9895041960386777	0.00038750595454628556	0.9939902136252158	0.0006579798296380002
95.	0.9917153265412088	0.0007394245373923969	0.9952582392245196	0.0006557107648258453
112.2	0.9921966790490243	0.000806650795399988	0.9955344809947307	0.0006548353930525552
130.4	0.992669314264082	0.0010335018253078143	0.9958061814656022	0.0007224709989475109
152.5	0.9940286406177025	0.002519409368154646	0.9965818891795383	0.0015038416018884337
207.5	0.997288748040156	0.003067655072069686	0.9984496967955527	0.001771297100727376
325.	0.990551949856426	0.008049532151613747	0.9945796322378223	0.00469487992924833

==> trajectumpathlengthMBRAAratio010.dat <==
pT	PGCM	PGCM_unc	NLEFT	NLEFT_unc
3.6	0.9576186156797135	0.0053805924132341865	0.9766337254201162	0.004658965963699524
4.4	0.9475946006365957	0.004495226011249742	0.971040386185449	0.005040843053401578
5.2	0.9405241595150565	0.003429897013133676	0.9670791733606112	0.005291706878622238
6.	0.936600999049895	0.003005627030201685	0.964874880520448	0.005511535131904277
6.8	0.9354503011282134	0.0024302990084180687	0.9642287046379272	0.0054899118816190695
8.4	0.9368588187040648	0.0026004943741088082	0.9650208854673672	0.005408569147167586
10.8	0.9436337777208779	0.002204321279869359	0.9688268504307385	0.004778726450139548
13.2	0.9490162108813859	0.002250563167278896	0.9718405218058519	0.0043521823518881675
16.8	0.9557141369631932	0.0021412048943605377	0.975579735086799	0.003800462238487623
21.6	0.9612505550866579	0.0017518221151634483	0.9786619624255337	0.003283817696499769
26.4	0.9655451532643504	0.0017750346859481958	0.9810469314605024	0.00294294850541732
32.	0.9691453762605997	0.0018627996613965747	0.9830422293626745	0.0026817614375500565
38.4	0.973362488532889	0.0016745999411228452	0.9853749561506817	0.0023221176379019104
44.8	0.9784709425763939	0.001461507320199007	0.9881947897935175	0.001885410080667671
54.4	0.9823017817532731	0.0019130875967098282	0.9903046342472995	0.0017450648582015837
67.2	0.9835975801298081	0.0011512452231585701	0.9910164430777588	0.0014513763161628779
80.	0.9870437374386704	0.0005520490467595396	0.9929096656465803	0.0010750941464757746
95.	0.9897607599812259	0.0009415418715100765	0.9943995682238634	0.0009755080928059989
112.2	0.9903533025206365	0.0010150295992905622	0.9947247672062298	0.0009519202871897114
130.4	0.9909358867578992	0.0012817095380401877	0.9950451572001183	0.0009948708970963782
152.5	0.9926136968036893	0.003120065105773784	0.9959595394630576	0.0018385845465537232
207.5	0.9966451978974005	0.003793527107236405	0.9981673017943635	0.002111919057313838
325.	0.9883718314724591	0.009902947998969513	0.9936209097163923	0.005593959603399146

==> trajectumpathlengthRAA010.dat <==
pT	OO_PGCM	OO_PGCM_unc	NeNe_PGCM	NeNe_PGCM_unc	OO_NLEFT	OO_NLEFT_unc	NeNe_NLEFT	NeNe_NLEFT_unc
3.6	0.7227336672322288	0.03620934397409248	0.6922315538792583	0.03732450255025355	0.7159359039300711	0.03781013020199886	0.6992193452779365	0.03725644671238315
4.4	0.6656989726295509	0.032998933091605176	0.6308730905831879	0.03262315639901092	0.6579235080662647	0.03491178617936741	0.6388175057197982	0.033004353665707975
5.2	0.6273599230164291	0.030113260626317917	0.5900507232161576	0.028515763425373986	0.619019955346751	0.03232291247777841	0.5985359374962987	0.029283411494932965
6.	0.6067890061189231	0.029457176065763924	0.5683019804840698	0.027325980435111807	0.5981800888574462	0.03180396297414101	0.5770402329273947	0.028268487483180782
6.8	0.600812947810957	0.028419588510930294	0.5619971437549955	0.025919282232133134	0.5921292557710813	0.03086195293322791	0.570805873283635	0.026987892809006042
8.4	0.6080912931106558	0.028534412117640184	0.5696685395052976	0.02621380306666976	0.5994974390143238	0.030930333436915203	0.5783933619209586	0.02722175532360882
10.8	0.6438692956553902	0.026709087180016633	0.6075532272339602	0.024676023609502717	0.6357564291416461	0.029015944120459936	0.6158242413818515	0.025592783503484928
13.2	0.6733394687747719	0.025808454449418594	0.6389965174876268	0.024199230159955842	0.6656745571064351	0.027977760532207907	0.6468363990604945	0.024972946335405255
16.8	0.7112873024333697	0.024067924163050924	0.6797814496141366	0.022896618244297118	0.7042638533725395	0.02605968711843476	0.6869944621881368	0.023518531253180153
21.6	0.7437299380842266	0.021683058679492162	0.7149044760539424	0.02066913053729935	0.7373102180503495	0.023543479277420953	0.7215195336499359	0.021230421313491954
26.4	0.7696081341836563	0.02065761434605784	0.7430911938728463	0.019983094342172603	0.7637068474584253	0.02236007744968116	0.7491875511717843	0.020426702848595824
32.	0.7917792295868319	0.019980247576627086	0.7673551047718865	0.01966152781104935	0.7863469826435492	0.02153145648043664	0.7729788096092458	0.0199827413028012
38.4	0.8182872045327019	0.018025525553607924	0.7964961669389402	0.017878592190917364	0.8134440851262482	0.019417861913628487	0.8015225138046427	0.01812811602391806
44.8	0.8512069400036475	0.01567957725842739	0.8328878363562151	0.015756444482833643	0.8471386192993362	0.01686256519657814	0.8371222512932242	0.015915322377274554
54.4	0.876515684371325	0.01670225232402689	0.8610222942818648	0.017515195594000166	0.873076528811251	0.01767902351876216	0.8646089344464409	0.017443784719983757
67.2	0.8851550081007744	0.012339767523614209	0.8706405693835091	0.012483522049421492	0.881934972461709	0.013278044777654707	0.8740029012973226	0.012582245252428237
80.	0.908479782553529	0.008601743570532228	0.8967084761856856	0.008418992557997829	0.9058700653043765	0.009403260539790015	0.8994393636521526	0.008588033181703536
95.	0.9271922470961552	0.008887397625086724	0.9177025172200324	0.009260707268023305	0.9250899688090215	0.009484048578376147	0.9199067357667241	0.00924074676352138
112.2	0.9313028235664278	0.009165557104414801	0.9223241630024388	0.00965967239196952	0.9293135258803265	0.009732907119237244	0.9244100169889411	0.00960603897972212
130.4	0.9353560140627726	0.0107797288413497	0.9268879434618535	0.01161622617731528	0.9334785579235978	0.01133965725278352	0.9288550958088369	0.01147604779695377
152.5	0.9472819283792469	0.022368903244512905	0.9403503098643166	0.025092302981370218	0.9457494242124771	0.02307992009498283	0.9419623841746153	0.02446860968280329
207.5	0.9759647980365262	0.02719184647429257	0.9727901210587742	0.030683884928809413	0.9752604161772573	0.028008660389965245	0.9735278900614468	0.0298779126673116
325.	0.9193148316938263	0.06835946949220251	0.9092757122840973	0.07655053941019485	0.9170913519059664	0.07027948160519892	0.9115999342226923	0.07466461367188604
